Intelligent Optimization and Machine Learning Algorithms for Structural Anomaly Detection using Seismic Signals

The lack of anomaly detection methods during mechanized tunnelling can cause financial loss and deficits in drilling time. On-site excavation requires hard obstacles to be recognized prior to drilling in order to avoid damaging the tunnel boring machine and to adjust the propagation velocity. The efficiency of the structural anomaly detection can be increased with intelligent optimization techniques and machine learning. In this research, the anomaly in a simple structure is detected by comparing the experimental measurements of the structural vibrations with numerical simulations using parameter estimation methods.

==> StructuralAnomalyDetection_contourtmp0.dat <==
-7.98756e-2 -3.98963e-2 3.611710799055893e2 3.611710799055893e2
-7.98756e-2 -3.732090645161291e-2 3.557821606137637e2 3.557821606137637e2
-7.98756e-2 -3.4745512903225806e-2 3.568280836892502e2 3.568280836892502e2
-7.98756e-2 -3.217011935483871e-2 3.606547629787434e2 3.606547629787434e2
-7.98756e-2 -2.9594725806451616e-2 3.6185624580343233e2 3.6185624580343233e2
-7.98756e-2 -2.701933225806452e-2 3.6255594014986724e2 3.6255594014986724e2
-7.98756e-2 -2.4443938709677423e-2 3.5961101907145536e2 3.5961101907145536e2
-7.98756e-2 -2.1868545161290324e-2 3.598882453282202e2 3.598882453282202e2
-7.98756e-2 -1.929315161290323e-2 3.5951027295683696e2 3.5951027295683696e2
-7.98756e-2 -1.6717758064516135e-2 3.599955263864623e2 3.599955263864623e2
-7.98756e-2 -1.4142364516129036e-2 3.6289291727282546e2 3.6289291727282546e2
-7.98756e-2 -1.1566970967741938e-2 3.5901111101440694e2 3.5901111101440694e2
-7.98756e-2 -8.991577419354843e-3 3.622295369532519e2 3.622295369532519e2
-7.98756e-2 -6.416183870967748e-3 3.6299952639702855e2 3.6299952639702855e2
-7.98756e-2 -3.8407903225806464e-3 3.656895315430948e2 3.656895315430948e2
-7.98756e-2 -1.2653967741935515e-3 3.680650495872402e2 3.680650495872402e2
-7.98756e-2 1.3099967741935434e-3 3.6864124892511126e2 3.6864124892511126e2
-7.98756e-2 3.8853903225806383e-3 3.670717760329701e2 3.670717760329701e2
-7.98756e-2 6.460783870967733e-3 3.682325989750526e2 3.682325989750526e2
-7.98756e-2 9.036177419354835e-3 3.696381885996458e2 3.696381885996458e2
-7.98756e-2 1.161157096774193e-2 3.6947729607960275e2 3.6947729607960275e2
-7.98756e-2 1.4186964516129025e-2 3.6253605526142707e2 3.6253605526142707e2
-7.98756e-2 1.6762358064516127e-2 3.6518708460392895e2 3.6518708460392895e2
-7.98756e-2 1.933775161290322e-2 3.669876453692948e2 3.669876453692948e2
-7.98756e-2 2.1913145161290316e-2 3.67824355538068e2 3.67824355538068e2
-7.98756e-2 2.448853870967741e-2 3.698556775031839e2 3.698556775031839e2
-7.98756e-2 2.7063932258064506e-2 3.6393952564872905e2 3.6393952564872905e2
-7.98756e-2 2.96393258064516e-2 3.6447210383203486e2 3.6447210383203486e2
-7.98756e-2 3.221471935483871e-2 3.6103025283463893e2 3.6103025283463893e2
-7.98756e-2 3.4790112903225805e-2 3.6058420492629034e2 3.6058420492629034e2
-7.98756e-2 3.73655064516129e-2 3.590235390756128e2 3.590235390756128e2
-7.98756e-2 3.99409e-2 3.71e2 3.71e2

-7.472144838709678e-2 -3.98963e-2 3.5516428103464057e2 3.5516428103464057e2
-7.472144838709678e-2 -3.732090645161291e-2 3.524704038433619e2 3.524704038433619e2
-7.472144838709678e-2 -3.4745512903225806e-2 3.54761358398567e2 3.54761358398567e2
-7.472144838709678e-2 -3.217011935483871e-2 3.550936375606814e2 3.550936375606814e2
-7.472144838709678e-2 -2.9594725806451616e-2 3.5431122342378745e2 3.5431122342378745e2
-7.472144838709678e-2 -2.701933225806452e-2 3.553648217996345e2 3.553648217996345e2
-7.472144838709678e-2 -2.4443938709677423e-2 3.512189265683533e2 3.512189265683533e2
-7.472144838709678e-2 -2.1868545161290324e-2 3.54947123433941e2 3.54947123433941e2
-7.472144838709678e-2 -1.929315161290323e-2 3.577199546154095e2 3.577199546154095e2
-7.472144838709678e-2 -1.6717758064516135e-2 3.5606854504703216e2 3.5606854504703216e2
-7.472144838709678e-2 -1.4142364516129036e-2 3.539305378742574e2 3.539305378742574e2
-7.472144838709678e-2 -1.1566970967741938e-2 3.5427237849346096e2 3.5427237849346096e2
-7.472144838709678e-2 -8.991577419354843e-3 3.553939307738503e2 3.553939307738503e2
-7.472144838709678e-2 -6.416183870967748e-3 3.613385930420106e2 3.613385930420106e2
-7.472144838709678e-2 -3.8407903225806464e-3 3.623506198480397e2 3.623506198480397e2
-7.472144838709678e-2 -1.2653967741935515e-3 3.6139202133667897e2 3.6139202133667897e2
-7.472144838709678e-2 1.3099967741935434e-3 3.627683014137217e2 3.627683014137217e2
-7.472144838709678e-2 3.8853903225806383e-3 3.5897618201260246e2 3.5897618201260246e2
-7.472144838709678e-2 6.460783870967733e-3 3.602103876007953e2 3.602103876007953e2
-7.472144838709678e-2 9.036177419354835e-3 3.625373235682306e2 3.625373235682306e2
-7.472144838709678e-2 1.161157096774193e-2 3.593984411086167e2 3.593984411086167e2
-7.472144838709678e-2 1.4186964516129025e-2 3.540511140683287e2 3.540511140683287e2
-7.472144838709678e-2 1.6762358064516127e-2 3.612981094744395e2 3.612981094744395e2
-7.472144838709678e-2 1.933775161290322e-2 3.583723701196106e2 3.583723701196106e2
-7.472144838709678e-2 2.1913145161290316e-2 3.553283776973662e2 3.553283776973662e2
-7.472144838709678e-2 2.448853870967741e-2 3.540860014481814e2 3.540860014481814e2
-7.472144838709678e-2 2.7063932258064506e-2 3.5552312871840934e2 3.5552312871840934e2
-7.472144838709678e-2 2.96393258064516e-2 3.608126444194531e2 3.608126444194531e2
-7.472144838709678e-2 3.221471935483871e-2 3.641079450192381e2 3.641079450192381e2
-7.472144838709678e-2 3.4790112903225805e-2 3.5797846667758205e2 3.5797846667758205e2
-7.472144838709678e-2 3.73655064516129e-2 3.614577004479364e2 3.614577004479364e2
-7.472144838709678e-2 3.99409e-2 3.71e2 3.71e2

-6.956729677419356e-2 -3.98963e-2 3.5195375257695e2 3.5195375257695e2
-6.956729677419356e-2 -3.732090645161291e-2 3.5248090085908126e2 3.5248090085908126e2
-6.956729677419356e-2 -3.4745512903225806e-2 3.541308811912363e2 3.541308811912363e2
-6.956729677419356e-2 -3.217011935483871e-2 3.529486465170419e2 3.529486465170419e2
-6.956729677419356e-2 -2.9594725806451616e-2 3.5044235600870053e2 3.5044235600870053e2
-6.956729677419356e-2 -2.701933225806452e-2 3.529459782845475e2 3.529459782845475e2
-6.956729677419356e-2 -2.4443938709677423e-2 3.5363592559554587e2 3.5363592559554587e2
-6.956729677419356e-2 -2.1868545161290324e-2 3.577319440138477e2 3.577319440138477e2
-6.956729677419356e-2 -1.929315161290323e-2 3.575378749702221e2 3.575378749702221e2
-6.956729677419356e-2 -1.6717758064516135e-2 3.522316822823174e2 3.522316822823174e2
-6.956729677419356e-2 -1.4142364516129036e-2 3.5263523017941804e2 3.5263523017941804e2
-6.956729677419356e-2 -1.1566970967741938e-2 3.5611547014790824e2 3.5611547014790824e2
-6.956729677419356e-2 -8.991577419354843e-3 3.5882119208046686e2 3.5882119208046686e2
-6.956729677419356e-2 -6.416183870967748e-3 3.636449995400657e2 3.636449995400657e2
-6.956729677419356e-2 -3.8407903225806464e-3 3.6298076620951394e2 3.6298076620951394e2
-6.956729677419356e-2 -1.2653967741935515e-3 3.5959554850240096e2 3.5959554850240096e2
-6.956729677419356e-2 1.3099967741935434e-3 3.5847875305785925e2 3.5847875305785925e2
-6.956729677419356e-2 3.8853903225806383e-3 3.5597331246050976e2 3.5597331246050976e2
-6.956729677419356e-2 6.460783870967733e-3 3.5331697517811943e2 3.5331697517811943e2
-6.956729677419356e-2 9.036177419354835e-3 3.5621079519515564e2 3.5621079519515564e2
-6.956729677419356e-2 1.161157096774193e-2 3.5597411241367763e2 3.5597411241367763e2
-6.956729677419356e-2 1.4186964516129025e-2 3.5099167652213237e2 3.5099167652213237e2
-6.956729677419356e-2 1.6762358064516127e-2 3.5460368947043963e2 3.5460368947043963e2
-6.956729677419356e-2 1.933775161290322e-2 3.559953795345067e2 3.559953795345067e2
-6.956729677419356e-2 2.1913145161290316e-2 3.5134221820130335e2 3.5134221820130335e2
-6.956729677419356e-2 2.448853870967741e-2 3.4453350961118235e2 3.4453350961118235e2
-6.956729677419356e-2 2.7063932258064506e-2 3.4859472899889505e2 3.4859472899889505e2
-6.956729677419356e-2 2.96393258064516e-2 3.524763170484292e2 3.524763170484292e2
-6.956729677419356e-2 3.221471935483871e-2 3.5609829640844e2 3.5609829640844e2
-6.956729677419356e-2 3.4790112903225805e-2 3.5257114898348493e2 3.5257114898348493e2
-6.956729677419356e-2 3.73655064516129e-2 3.6612130174764576e2 3.6612130174764576e2
-6.956729677419356e-2 3.99409e-2 3.71e2 3.71e2

-6.441314516129033e-2 -3.98963e-2 3.4552476911700126e2 3.4552476911700126e2
-6.441314516129033e-2 -3.732090645161291e-2 3.447379909205068e2 3.447379909205068e2
-6.441314516129033e-2 -3.4745512903225806e-2 3.487253804009936e2 3.487253804009936e2
-6.441314516129033e-2 -3.217011935483871e-2 3.51044793744066e2 3.51044793744066e2
-6.441314516129033e-2 -2.9594725806451616e-2 3.4913709374485325e2 3.4913709374485325e2
-6.441314516129033e-2 -2.701933225806452e-2 3.4553244427952546e2 3.4553244427952546e2
-6.441314516129033e-2 -2.4443938709677423e-2 3.4762851881311695e2 3.4762851881311695e2
-6.441314516129033e-2 -2.1868545161290324e-2 3.4980011015087956e2 3.4980011015087956e2
-6.441314516129033e-2 -1.929315161290323e-2 3.473740873358446e2 3.473740873358446e2
-6.441314516129033e-2 -1.6717758064516135e-2 3.4247631777750433e2 3.4247631777750433e2
-6.441314516129033e-2 -1.4142364516129036e-2 3.488536644558345e2 3.488536644558345e2
-6.441314516129033e-2 -1.1566970967741938e-2 3.5283731279315344e2 3.5283731279315344e2
-6.441314516129033e-2 -8.991577419354843e-3 3.560614274372013e2 3.560614274372013e2
-6.441314516129033e-2 -6.416183870967748e-3 3.582436807073072e2 3.582436807073072e2
-6.441314516129033e-2 -3.8407903225806464e-3 3.5818289853938126e2 3.5818289853938126e2
-6.441314516129033e-2 -1.2653967741935515e-3 3.562108972004452e2 3.562108972004452e2
-6.441314516129033e-2 1.3099967741935434e-3 3.55961896500739e2 3.55961896500739e2
-6.441314516129033e-2 3.8853903225806383e-3 3.514645446473275e2 3.514645446473275e2
-6.441314516129033e-2 6.460783870967733e-3 3.460281949541741e2 3.460281949541741e2
-6.441314516129033e-2 9.036177419354835e-3 3.459063512247742e2 3.459063512247742e2
-6.441314516129033e-2 1.161157096774193e-2 3.5014337303718435e2 3.5014337303718435e2
-6.441314516129033e-2 1.4186964516129025e-2 3.4625717638189553e2 3.4625717638189553e2
-6.441314516129033e-2 1.6762358064516127e-2 3.477249045723317e2 3.477249045723317e2
-6.441314516129033e-2 1.933775161290322e-2 3.522762973680479e2 3.522762973680479e2
-6.441314516129033e-2 2.1913145161290316e-2 3.474877940135738e2 3.474877940135738e2
-6.441314516129033e-2 2.448853870967741e-2 3.4572793807362945e2 3.4572793807362945e2
-6.441314516129033e-2 2.7063932258064506e-2 3.4395634081568005e2 3.4395634081568005e2
-6.441314516129033e-2 2.96393258064516e-2 3.457380948937333e2 3.457380948937333e2
-6.441314516129033e-2 3.221471935483871e-2 3.445249063936569e2 3.445249063936569e2
-6.441314516129033e-2 3.4790112903225805e-2 3.4173310626254636e2 3.4173310626254636e2
-6.441314516129033e-2 3.73655064516129e-2 3.7100000000000006e2 3.7100000000000006e2
-6.441314516129033e-2 3.99409e-2 3.673370599919954e2 3.673370599919954e2

-5.92589935483871e-2 -3.98963e-2 3.531139273992065e2 3.531139273992065e2
-5.92589935483871e-2 -3.732090645161291e-2 3.5131450797435144e2 3.5131450797435144e2
-5.92589935483871e-2 -3.4745512903225806e-2 3.5102167342718127e2 3.5102167342718127e2
-5.92589935483871e-2 -3.217011935483871e-2 3.5132277908897856e2 3.5132277908897856e2
-5.92589935483871e-2 -2.9594725806451616e-2 3.484193567340535e2 3.484193567340535e2
-5.92589935483871e-2 -2.701933225806452e-2 3.474407858861848e2 3.474407858861848e2
-5.92589935483871e-2 -2.4443938709677423e-2 3.517812918854433e2 3.517812918854433e2
-5.92589935483871e-2 -2.1868545161290324e-2 3.5266940220343014e2 3.5266940220343014e2
-5.92589935483871e-2 -1.929315161290323e-2 3.48907158279282e2 3.48907158279282e2
-5.92589935483871e-2 -1.6717758064516135e-2 3.5293898948069324e2 3.5293898948069324e2
-5.92589935483871e-2 -1.4142364516129036e-2 3.534594274698618e2 3.534594274698618e2
-5.92589935483871e-2 -1.1566970967741938e-2 3.533040900066242e2 3.533040900066242e2
-5.92589935483871e-2 -8.991577419354843e-3 3.5413758101115576e2 3.5413758101115576e2
-5.92589935483871e-2 -6.416183870967748e-3 3.5485111694012426e2 3.5485111694012426e2
-5.92589935483871e-2 -3.8407903225806464e-3 3.559792976577087e2 3.559792976577087e2
-5.92589935483871e-2 -1.2653967741935515e-3 3.5357251309934003e2 3.5357251309934003e2
-5.92589935483871e-2 1.3099967741935434e-3 3.527524883845281e2 3.527524883845281e2
-5.92589935483871e-2 3.8853903225806383e-3 3.5047017479006036e2 3.5047017479006036e2
-5.92589935483871e-2 6.460783870967733e-3 3.4978589550473095e2 3.4978589550473095e2
-5.92589935483871e-2 9.036177419354835e-3 3.5278751506550907e2 3.5278751506550907e2
-5.92589935483871e-2 1.161157096774193e-2 3.5454587127203774e2 3.5454587127203774e2
-5.92589935483871e-2 1.4186964516129025e-2 3.5204303550837784e2 3.5204303550837784e2
-5.92589935483871e-2 1.6762358064516127e-2 3.51655180060635e2 3.51655180060635e2
-5.92589935483871e-2 1.933775161290322e-2 3.521955586218851e2 3.521955586218851e2
-5.92589935483871e-2 2.1913145161290316e-2 3.4874111114830055e2 3.4874111114830055e2
-5.92589935483871e-2 2.448853870967741e-2 3.49829155687816e2 3.49829155687816e2
-5.92589935483871e-2 2.7063932258064506e-2 3.5018956878563705e2 3.5018956878563705e2
-5.92589935483871e-2 2.96393258064516e-2 3.5218381367308046e2 3.5218381367308046e2
-5.92589935483871e-2 3.221471935483871e-2 3.4757019510129254e2 3.4757019510129254e2
-5.92589935483871e-2 3.4790112903225805e-2 3.631851520930479e2 3.631851520930479e2
-5.92589935483871e-2 3.73655064516129e-2 3.71e2 3.71e2
-5.92589935483871e-2 3.99409e-2 3.5979512466917635e2 3.5979512466917635e2

-5.410484193548388e-2 -3.98963e-2 3.5730558608287606e2 3.5730558608287606e2
-5.410484193548388e-2 -3.732090645161291e-2 3.560147758275481e2 3.560147758275481e2
-5.410484193548388e-2 -3.4745512903225806e-2 3.536298119615743e2 3.536298119615743e2
-5.410484193548388e-2 -3.217011935483871e-2 3.5187168661326893e2 3.5187168661326893e2
-5.410484193548388e-2 -2.9594725806451616e-2 3.499847498925491e2 3.499847498925491e2
-5.410484193548388e-2 -2.701933225806452e-2 3.499771517991466e2 3.499771517991466e2
-5.410484193548388e-2 -2.4443938709677423e-2 3.5240210070121856e2 3.5240210070121856e2
-5.410484193548388e-2 -2.1868545161290324e-2 3.5161523700772204e2 3.5161523700772204e2
-5.410484193548388e-2 -1.929315161290323e-2 3.5176159783430836e2 3.5176159783430836e2
-5.410484193548388e-2 -1.6717758064516135e-2 3.5625355117279304e2 3.5625355117279304e2
-5.410484193548388e-2 -1.4142364516129036e-2 3.532708292333314e2 3.532708292333314e2
-5.410484193548388e-2 -1.1566970967741938e-2 3.535022012116608e2 3.535022012116608e2
-5.410484193548388e-2 -8.991577419354843e-3 3.544934649707439e2 3.544934649707439e2
-5.410484193548388e-2 -6.416183870967748e-3 3.567080247342572e2 3.567080247342572e2
-5.410484193548388e-2 -3.8407903225806464e-3 3.593484777084865e2 3.593484777084865e2
-5.410484193548388e-2 -1.2653967741935515e-3 3.5843520999161564e2 3.5843520999161564e2
-5.410484193548388e-2 1.3099967741935434e-3 3.5824978020280776e2 3.5824978020280776e2
-5.410484193548388e-2 3.8853903225806383e-3 3.5601592933367897e2 3.5601592933367897e2
-5.410484193548388e-2 6.460783870967733e-3 3.572139334548528e2 3.572139334548528e2
-5.410484193548388e-2 9.036177419354835e-3 3.547809581705995e2 3.547809581705995e2
-5.410484193548388e-2 1.161157096774193e-2 3.5395202556739855e2 3.5395202556739855e2
-5.410484193548388e-2 1.4186964516129025e-2 3.496774155433803e2 3.496774155433803e2
-5.410484193548388e-2 1.6762358064516127e-2 3.5198273040241975e2 3.5198273040241975e2
-5.410484193548388e-2 1.933775161290322e-2 3.502739723448952e2 3.502739723448952e2
-5.410484193548388e-2 2.1913145161290316e-2 3.4785242310599085e2 3.4785242310599085e2
-5.410484193548388e-2 2.448853870967741e-2 3.470874612365448e2 3.470874612365448e2
-5.410484193548388e-2 2.7063932258064506e-2 3.531451859926887e2 3.531451859926887e2
-5.410484193548388e-2 2.96393258064516e-2 3.500356885500518e2 3.500356885500518e2
-5.410484193548388e-2 3.221471935483871e-2 3.5696401701473246e2 3.5696401701473246e2
-5.410484193548388e-2 3.4790112903225805e-2 3.684535470533801e2 3.684535470533801e2
-5.410484193548388e-2 3.73655064516129e-2 3.71e2 3.71e2
-5.410484193548388e-2 3.99409e-2 3.618501861210505e2 3.618501861210505e2

-4.895069032258065e-2 -3.98963e-2 3.5908842558616567e2 3.5908842558616567e2
-4.895069032258065e-2 -3.732090645161291e-2 3.5609917757629995e2 3.5609917757629995e2
-4.895069032258065e-2 -3.4745512903225806e-2 3.5444350709471394e2 3.5444350709471394e2
-4.895069032258065e-2 -3.217011935483871e-2 3.5727633031603597e2 3.5727633031603597e2
-4.895069032258065e-2 -2.9594725806451616e-2 3.536885879658867e2 3.536885879658867e2
-4.895069032258065e-2 -2.701933225806452e-2 3.549425768381171e2 3.549425768381171e2
-4.895069032258065e-2 -2.4443938709677423e-2 3.555481878074063e2 3.555481878074063e2
-4.895069032258065e-2 -2.1868545161290324e-2 3.5376405694257005e2 3.5376405694257005e2
-4.895069032258065e-2 -1.929315161290323e-2 3.526755317401151e2 3.526755317401151e2
-4.895069032258065e-2 -1.6717758064516135e-2 3.5812601887650004e2 3.5812601887650004e2
-4.895069032258065e-2 -1.4142364516129036e-2 3.5493330979262595e2 3.5493330979262595e2
-4.895069032258065e-2 -1.1566970967741938e-2 3.504704327959813e2 3.504704327959813e2
-4.895069032258065e-2 -8.991577419354843e-3 3.543938753463664e2 3.543938753463664e2
-4.895069032258065e-2 -6.416183870967748e-3 3.574963939211931e2 3.574963939211931e2
-4.895069032258065e-2 -3.8407903225806464e-3 3.591906247077587e2 3.591906247077587e2
-4.895069032258065e-2 -1.2653967741935515e-3 3.6042779631468983e2 3.6042779631468983e2
-4.895069032258065e-2 1.3099967741935434e-3 3.6128579874592657e2 3.6128579874592657e2
-4.895069032258065e-2 3.8853903225806383e-3 3.627726264527293e2 3.627726264527293e2
-4.895069032258065e-2 6.460783870967733e-3 3.577534581870938e2 3.577534581870938e2
-4.895069032258065e-2 9.036177419354835e-3 3.573638708973016e2 3.573638708973016e2
-4.895069032258065e-2 1.161157096774193e-2 3.5592221391998163e2 3.5592221391998163e2
-4.895069032258065e-2 1.4186964516129025e-2 3.521923724637558e2 3.521923724637558e2
-4.895069032258065e-2 1.6762358064516127e-2 3.5623149575063104e2 3.5623149575063104e2
-4.895069032258065e-2 1.933775161290322e-2 3.533954654402085e2 3.533954654402085e2
-4.895069032258065e-2 2.1913145161290316e-2 3.512599643516346e2 3.512599643516346e2
-4.895069032258065e-2 2.448853870967741e-2 3.542904798093026e2 3.542904798093026e2
-4.895069032258065e-2 2.7063932258064506e-2 3.540067576449297e2 3.540067576449297e2
-4.895069032258065e-2 2.96393258064516e-2 3.4959935737600193e2 3.4959935737600193e2
-4.895069032258065e-2 3.221471935483871e-2 3.660962696821938e2 3.660962696821938e2
-4.895069032258065e-2 3.4790112903225805e-2 3.71e2 3.71e2
-4.895069032258065e-2 3.73655064516129e-2 3.65916293581614e2 3.65916293581614e2
-4.895069032258065e-2 3.99409e-2 3.65985795338536e2 3.65985795338536e2

-4.3796538709677424e-2 -3.98963e-2 3.581508967938986e2 3.581508967938986e2
-4.3796538709677424e-2 -3.732090645161291e-2 3.5743991678047627e2 3.5743991678047627e2
-4.3796538709677424e-2 -3.4745512903225806e-2 3.578059527513862e2 3.578059527513862e2
-4.3796538709677424e-2 -3.217011935483871e-2 3.605004296791976e2 3.605004296791976e2
-4.3796538709677424e-2 -2.9594725806451616e-2 3.585812972860072e2 3.585812972860072e2
-4.3796538709677424e-2 -2.701933225806452e-2 3.582479197496278e2 3.582479197496278e2
-4.3796538709677424e-2 -2.4443938709677423e-2 3.579677925252612e2 3.579677925252612e2
-4.3796538709677424e-2 -2.1868545161290324e-2 3.583501650664452e2 3.583501650664452e2
-4.3796538709677424e-2 -1.929315161290323e-2 3.552532203440717e2 3.552532203440717e2
-4.3796538709677424e-2 -1.6717758064516135e-2 3.55017657506873e2 3.55017657506873e2
-4.3796538709677424e-2 -1.4142364516129036e-2 3.5560747702048167e2 3.5560747702048167e2
-4.3796538709677424e-2 -1.1566970967741938e-2 3.6170372413062825e2 3.6170372413062825e2
-4.3796538709677424e-2 -8.991577419354843e-3 3.623536354487596e2 3.623536354487596e2
-4.3796538709677424e-2 -6.416183870967748e-3 3.6194525762442754e2 3.6194525762442754e2
-4.3796538709677424e-2 -3.8407903225806464e-3 3.620966077488765e2 3.620966077488765e2
-4.3796538709677424e-2 -1.2653967741935515e-3 3.6345965182724257e2 3.6345965182724257e2
-4.3796538709677424e-2 1.3099967741935434e-3 3.62710285430219e2 3.62710285430219e2
-4.3796538709677424e-2 3.8853903225806383e-3 3.6383750315130357e2 3.6383750315130357e2
-4.3796538709677424e-2 6.460783870967733e-3 3.6148666548702715e2 3.6148666548702715e2
-4.3796538709677424e-2 9.036177419354835e-3 3.604133210935005e2 3.604133210935005e2
-4.3796538709677424e-2 1.161157096774193e-2 3.622218189280546e2 3.622218189280546e2
-4.3796538709677424e-2 1.4186964516129025e-2 3.6051484501816384e2 3.6051484501816384e2
-4.3796538709677424e-2 1.6762358064516127e-2 3.650375127638361e2 3.650375127638361e2
-4.3796538709677424e-2 1.933775161290322e-2 3.55265998932726e2 3.55265998932726e2
-4.3796538709677424e-2 2.1913145161290316e-2 3.5683636977678117e2 3.5683636977678117e2
-4.3796538709677424e-2 2.448853870967741e-2 3.626728456476416e2 3.626728456476416e2
-4.3796538709677424e-2 2.7063932258064506e-2 3.619164968434106e2 3.619164968434106e2
-4.3796538709677424e-2 2.96393258064516e-2 3.670554234420739e2 3.670554234420739e2
-4.3796538709677424e-2 3.221471935483871e-2 3.7099999999999994e2 3.7099999999999994e2
-4.3796538709677424e-2 3.4790112903225805e-2 3.653410810210143e2 3.653410810210143e2
-4.3796538709677424e-2 3.73655064516129e-2 3.552649704683735e2 3.552649704683735e2
-4.3796538709677424e-2 3.99409e-2 3.664226406046289e2 3.664226406046289e2

-3.86423870967742e-2 -3.98963e-2 3.524054508302766e2 3.524054508302766e2
-3.86423870967742e-2 -3.732090645161291e-2 3.518198527628417e2 3.518198527628417e2
-3.86423870967742e-2 -3.4745512903225806e-2 3.530013826231059e2 3.530013826231059e2
-3.86423870967742e-2 -3.217011935483871e-2 3.5399846796551395e2 3.5399846796551395e2
-3.86423870967742e-2 -2.9594725806451616e-2 3.557947589238501e2 3.557947589238501e2
-3.86423870967742e-2 -2.701933225806452e-2 3.5612993901871556e2 3.5612993901871556e2
-3.86423870967742e-2 -2.4443938709677423e-2 3.5797244414112185e2 3.5797244414112185e2
-3.86423870967742e-2 -2.1868545161290324e-2 3.562882987180791e2 3.562882987180791e2
-3.86423870967742e-2 -1.929315161290323e-2 3.534338240632544e2 3.534338240632544e2
-3.86423870967742e-2 -1.6717758064516135e-2 3.507214431960788e2 3.507214431960788e2
-3.86423870967742e-2 -1.4142364516129036e-2 3.501488525100121e2 3.501488525100121e2
-3.86423870967742e-2 -1.1566970967741938e-2 3.543503270577222e2 3.543503270577222e2
-3.86423870967742e-2 -8.991577419354843e-3 3.512436647166113e2 3.512436647166113e2
-3.86423870967742e-2 -6.416183870967748e-3 3.549356033332368e2 3.549356033332368e2
-3.86423870967742e-2 -3.8407903225806464e-3 3.5562285863664465e2 3.5562285863664465e2
-3.86423870967742e-2 -1.2653967741935515e-3 3.557353748313756e2 3.557353748313756e2
-3.86423870967742e-2 1.3099967741935434e-3 3.546620897275789e2 3.546620897275789e2
-3.86423870967742e-2 3.8853903225806383e-3 3.562335796997314e2 3.562335796997314e2
-3.86423870967742e-2 6.460783870967733e-3 3.601700464939745e2 3.601700464939745e2
-3.86423870967742e-2 9.036177419354835e-3 3.6015324704411375e2 3.6015324704411375e2
-3.86423870967742e-2 1.161157096774193e-2 3.597303080066585e2 3.597303080066585e2
-3.86423870967742e-2 1.4186964516129025e-2 3.5785481532465496e2 3.5785481532465496e2
-3.86423870967742e-2 1.6762358064516127e-2 3.5442681183007227e2 3.5442681183007227e2
-3.86423870967742e-2 1.933775161290322e-2 3.467163171097151e2 3.467163171097151e2
-3.86423870967742e-2 2.1913145161290316e-2 3.4311864327212174e2 3.4311864327212174e2
-3.86423870967742e-2 2.448853870967741e-2 3.5285117519858517e2 3.5285117519858517e2
-3.86423870967742e-2 2.7063932258064506e-2 3.5978575489814835e2 3.5978575489814835e2
-3.86423870967742e-2 2.96393258064516e-2 3.71e2 3.71e2
-3.86423870967742e-2 3.221471935483871e-2 3.6298223375213854e2 3.6298223375213854e2
-3.86423870967742e-2 3.4790112903225805e-2 3.5645781389043594e2 3.5645781389043594e2
-3.86423870967742e-2 3.73655064516129e-2 3.5099003390860133e2 3.5099003390860133e2
-3.86423870967742e-2 3.99409e-2 3.62755955457015e2 3.62755955457015e2

-3.3488235483870976e-2 -3.98963e-2 3.503175712606345e2 3.503175712606345e2
-3.3488235483870976e-2 -3.732090645161291e-2 3.516064411764492e2 3.516064411764492e2
-3.3488235483870976e-2 -3.4745512903225806e-2 3.506464198839184e2 3.506464198839184e2
-3.3488235483870976e-2 -3.217011935483871e-2 3.5061636177038076e2 3.5061636177038076e2
-3.3488235483870976e-2 -2.9594725806451616e-2 3.4994443043276897e2 3.4994443043276897e2
-3.3488235483870976e-2 -2.701933225806452e-2 3.533846083137235e2 3.533846083137235e2
-3.3488235483870976e-2 -2.4443938709677423e-2 3.530169871141951e2 3.530169871141951e2
-3.3488235483870976e-2 -2.1868545161290324e-2 3.4952279811173815e2 3.4952279811173815e2
-3.3488235483870976e-2 -1.929315161290323e-2 3.480185021618233e2 3.480185021618233e2
-3.3488235483870976e-2 -1.6717758064516135e-2 3.519870737043013e2 3.519870737043013e2
-3.3488235483870976e-2 -1.4142364516129036e-2 3.519397388355669e2 3.519397388355669e2
-3.3488235483870976e-2 -1.1566970967741938e-2 3.539144368175116e2 3.539144368175116e2
-3.3488235483870976e-2 -8.991577419354843e-3 3.5124471417395904e2 3.5124471417395904e2
-3.3488235483870976e-2 -6.416183870967748e-3 3.5688753419306096e2 3.5688753419306096e2
-3.3488235483870976e-2 -3.8407903225806464e-3 3.5816543533312404e2 3.5816543533312404e2
-3.3488235483870976e-2 -1.2653967741935515e-3 3.5563786176128434e2 3.5563786176128434e2
-3.3488235483870976e-2 1.3099967741935434e-3 3.5011223601553434e2 3.5011223601553434e2
-3.3488235483870976e-2 3.8853903225806383e-3 3.471831799102519e2 3.471831799102519e2
-3.3488235483870976e-2 6.460783870967733e-3 3.520958769524431e2 3.520958769524431e2
-3.3488235483870976e-2 9.036177419354835e-3 3.542860452205387e2 3.542860452205387e2
-3.3488235483870976e-2 1.161157096774193e-2 3.5394207494160787e2 3.5394207494160787e2
-3.3488235483870976e-2 1.4186964516129025e-2 3.4927544701937416e2 3.4927544701937416e2
-3.3488235483870976e-2 1.6762358064516127e-2 3.448101538182237e2 3.448101538182237e2
-3.3488235483870976e-2 1.933775161290322e-2 3.382268368681447e2 3.382268368681447e2
-3.3488235483870976e-2 2.1913145161290316e-2 3.389929680097032e2 3.389929680097032e2
-3.3488235483870976e-2 2.448853870967741e-2 3.532327131345316e2 3.532327131345316e2
-3.3488235483870976e-2 2.7063932258064506e-2 3.640536814236444e2 3.640536814236444e2
-3.3488235483870976e-2 2.96393258064516e-2 3.71e2 3.71e2
-3.3488235483870976e-2 3.221471935483871e-2 3.6377949109042015e2 3.6377949109042015e2
-3.3488235483870976e-2 3.4790112903225805e-2 3.585386668777479e2 3.585386668777479e2
-3.3488235483870976e-2 3.73655064516129e-2 3.5889703875246533e2 3.5889703875246533e2
-3.3488235483870976e-2 3.99409e-2 3.6528302053672707e2 3.6528302053672707e2

-2.8334083870967752e-2 -3.98963e-2 3.5655609655378663e2 3.5655609655378663e2
-2.8334083870967752e-2 -3.732090645161291e-2 3.560243892495195e2 3.560243892495195e2
-2.8334083870967752e-2 -3.4745512903225806e-2 3.538518880043785e2 3.538518880043785e2
-2.8334083870967752e-2 -3.217011935483871e-2 3.5336169633155123e2 3.5336169633155123e2
-2.8334083870967752e-2 -2.9594725806451616e-2 3.5137860286273786e2 3.5137860286273786e2
-2.8334083870967752e-2 -2.701933225806452e-2 3.537591172513852e2 3.537591172513852e2
-2.8334083870967752e-2 -2.4443938709677423e-2 3.533873479265369e2 3.533873479265369e2
-2.8334083870967752e-2 -2.1868545161290324e-2 3.497977640267857e2 3.497977640267857e2
-2.8334083870967752e-2 -1.929315161290323e-2 3.522746468416508e2 3.522746468416508e2
-2.8334083870967752e-2 -1.6717758064516135e-2 3.563581358362962e2 3.563581358362962e2
-2.8334083870967752e-2 -1.4142364516129036e-2 3.580204534848564e2 3.580204534848564e2
-2.8334083870967752e-2 -1.1566970967741938e-2 3.584818491389074e2 3.584818491389074e2
-2.8334083870967752e-2 -8.991577419354843e-3 3.5853990037409534e2 3.5853990037409534e2
-2.8334083870967752e-2 -6.416183870967748e-3 3.619356620955639e2 3.619356620955639e2
-2.8334083870967752e-2 -3.8407903225806464e-3 3.616232403503381e2 3.616232403503381e2
-2.8334083870967752e-2 -1.2653967741935515e-3 3.586627832618016e2 3.586627832618016e2
-2.8334083870967752e-2 1.3099967741935434e-3 3.549602600039204e2 3.549602600039204e2
-2.8334083870967752e-2 3.8853903225806383e-3 3.572109184947466e2 3.572109184947466e2
-2.8334083870967752e-2 6.460783870967733e-3 3.570761077048276e2 3.570761077048276e2
-2.8334083870967752e-2 9.036177419354835e-3 3.5794695478054695e2 3.5794695478054695e2
-2.8334083870967752e-2 1.161157096774193e-2 3.5450886957641393e2 3.5450886957641393e2
-2.8334083870967752e-2 1.4186964516129025e-2 3.4967776322268736e2 3.4967776322268736e2
-2.8334083870967752e-2 1.6762358064516127e-2 3.475593194214264e2 3.475593194214264e2
-2.8334083870967752e-2 1.933775161290322e-2 3.4542543251204575e2 3.4542543251204575e2
-2.8334083870967752e-2 2.1913145161290316e-2 3.368206515882702e2 3.368206515882702e2
-2.8334083870967752e-2 2.448853870967741e-2 3.513970265682421e2 3.513970265682421e2
-2.8334083870967752e-2 2.7063932258064506e-2 3.678214749533348e2 3.678214749533348e2
-2.8334083870967752e-2 2.96393258064516e-2 3.71e2 3.71e2
-2.8334083870967752e-2 3.221471935483871e-2 3.6626310010787535e2 3.6626310010787535e2
-2.8334083870967752e-2 3.4790112903225805e-2 3.628975951113854e2 3.628975951113854e2
-2.8334083870967752e-2 3.73655064516129e-2 3.6172408174565265e2 3.6172408174565265e2
-2.8334083870967752e-2 3.99409e-2 3.680799356913562e2 3.680799356913562e2

-2.317993225806452e-2 -3.98963e-2 3.600503044491384e2 3.600503044491384e2
-2.317993225806452e-2 -3.732090645161291e-2 3.5924252358120543e2 3.5924252358120543e2
-2.317993225806452e-2 -3.4745512903225806e-2 3.576155426475347e2 3.576155426475347e2
-2.317993225806452e-2 -3.217011935483871e-2 3.5831134987819274e2 3.5831134987819274e2
-2.317993225806452e-2 -2.9594725806451616e-2 3.5873795070247775e2 3.5873795070247775e2
-2.317993225806452e-2 -2.701933225806452e-2 3.590563694072509e2 3.590563694072509e2
-2.317993225806452e-2 -2.4443938709677423e-2 3.6082098409323294e2 3.6082098409323294e2
-2.317993225806452e-2 -2.1868545161290324e-2 3.5795378157502853e2 3.5795378157502853e2
-2.317993225806452e-2 -1.929315161290323e-2 3.5735962775398286e2 3.5735962775398286e2
-2.317993225806452e-2 -1.6717758064516135e-2 3.5915281569880364e2 3.5915281569880364e2
-2.317993225806452e-2 -1.4142364516129036e-2 3.5450167072425035e2 3.5450167072425035e2
-2.317993225806452e-2 -1.1566970967741938e-2 3.589657907182961e2 3.589657907182961e2
-2.317993225806452e-2 -8.991577419354843e-3 3.6057052700134335e2 3.6057052700134335e2
-2.317993225806452e-2 -6.416183870967748e-3 3.628887440532393e2 3.628887440532393e2
-2.317993225806452e-2 -3.8407903225806464e-3 3.588717662444425e2 3.588717662444425e2
-2.317993225806452e-2 -1.2653967741935515e-3 3.575381908571185e2 3.575381908571185e2
-2.317993225806452e-2 1.3099967741935434e-3 3.608730589696276e2 3.608730589696276e2
-2.317993225806452e-2 3.8853903225806383e-3 3.6187922996542744e2 3.6187922996542744e2
-2.317993225806452e-2 6.460783870967733e-3 3.6056696053728416e2 3.6056696053728416e2
-2.317993225806452e-2 9.036177419354835e-3 3.581559415645032e2 3.581559415645032e2
-2.317993225806452e-2 1.161157096774193e-2 3.579404364287284e2 3.579404364287284e2
-2.317993225806452e-2 1.4186964516129025e-2 3.589074794983328e2 3.589074794983328e2
-2.317993225806452e-2 1.6762358064516127e-2 3.5494943170570275e2 3.5494943170570275e2
-2.317993225806452e-2 1.933775161290322e-2 3.516634463379964e2 3.516634463379964e2
-2.317993225806452e-2 2.1913145161290316e-2 3.4584197853302965e2 3.4584197853302965e2
-2.317993225806452e-2 2.448853870967741e-2 3.485050677508902e2 3.485050677508902e2
-2.317993225806452e-2 2.7063932258064506e-2 3.5952843242077165e2 3.5952843242077165e2
-2.317993225806452e-2 2.96393258064516e-2 3.6307527924585577e2 3.6307527924585577e2
-2.317993225806452e-2 3.221471935483871e-2 3.631111330450701e2 3.631111330450701e2
-2.317993225806452e-2 3.4790112903225805e-2 3.648590231616368e2 3.648590231616368e2
-2.317993225806452e-2 3.73655064516129e-2 3.641921237153257e2 3.641921237153257e2
-2.317993225806452e-2 3.99409e-2 3.71e2 3.71e2

-1.8025780645161298e-2 -3.98963e-2 3.5988504231623745e2 3.5988504231623745e2
-1.8025780645161298e-2 -3.732090645161291e-2 3.610371958009902e2 3.610371958009902e2
-1.8025780645161298e-2 -3.4745512903225806e-2 3.59141495687655e2 3.59141495687655e2
-1.8025780645161298e-2 -3.217011935483871e-2 3.5932461417796685e2 3.5932461417796685e2
-1.8025780645161298e-2 -2.9594725806451616e-2 3.5907560702370523e2 3.5907560702370523e2
-1.8025780645161298e-2 -2.701933225806452e-2 3.5586610303462544e2 3.5586610303462544e2
-1.8025780645161298e-2 -2.4443938709677423e-2 3.5459206560229745e2 3.5459206560229745e2
-1.8025780645161298e-2 -2.1868545161290324e-2 3.566405150675854e2 3.566405150675854e2
-1.8025780645161298e-2 -1.929315161290323e-2 3.570845678275435e2 3.570845678275435e2
-1.8025780645161298e-2 -1.6717758064516135e-2 3.5746241346709394e2 3.5746241346709394e2
-1.8025780645161298e-2 -1.4142364516129036e-2 3.5445187767908124e2 3.5445187767908124e2
-1.8025780645161298e-2 -1.1566970967741938e-2 3.5712348361180784e2 3.5712348361180784e2
-1.8025780645161298e-2 -8.991577419354843e-3 3.6176070722304945e2 3.6176070722304945e2
-1.8025780645161298e-2 -6.416183870967748e-3 3.633694309830444e2 3.633694309830444e2
-1.8025780645161298e-2 -3.8407903225806464e-3 3.6129713914177e2 3.6129713914177e2
-1.8025780645161298e-2 -1.2653967741935515e-3 3.614316657516357e2 3.614316657516357e2
-1.8025780645161298e-2 1.3099967741935434e-3 3.685594892967725e2 3.685594892967725e2
-1.8025780645161298e-2 3.8853903225806383e-3 3.642804833625586e2 3.642804833625586e2
-1.8025780645161298e-2 6.460783870967733e-3 3.619630840229532e2 3.619630840229532e2
-1.8025780645161298e-2 9.036177419354835e-3 3.5930877824647166e2 3.5930877824647166e2
-1.8025780645161298e-2 1.161157096774193e-2 3.572043822026859e2 3.572043822026859e2
-1.8025780645161298e-2 1.4186964516129025e-2 3.5443552762592185e2 3.5443552762592185e2
-1.8025780645161298e-2 1.6762358064516127e-2 3.5143524557580696e2 3.5143524557580696e2
-1.8025780645161298e-2 1.933775161290322e-2 3.447371125338471e2 3.447371125338471e2
-1.8025780645161298e-2 2.1913145161290316e-2 3.367611913229617e2 3.367611913229617e2
-1.8025780645161298e-2 2.448853870967741e-2 3.501690326670562e2 3.501690326670562e2
-1.8025780645161298e-2 2.7063932258064506e-2 3.628587902683582e2 3.628587902683582e2
-1.8025780645161298e-2 2.96393258064516e-2 3.6504169463884034e2 3.6504169463884034e2
-1.8025780645161298e-2 3.221471935483871e-2 3.593660837483934e2 3.593660837483934e2
-1.8025780645161298e-2 3.4790112903225805e-2 3.5867928896240625e2 3.5867928896240625e2
-1.8025780645161298e-2 3.73655064516129e-2 3.63028431771883e2 3.63028431771883e2
-1.8025780645161298e-2 3.99409e-2 3.71e2 3.71e2

-1.2871629032258067e-2 -3.98963e-2 3.5279804966321257e2 3.5279804966321257e2
-1.2871629032258067e-2 -3.732090645161291e-2 3.565063932554551e2 3.565063932554551e2
-1.2871629032258067e-2 -3.4745512903225806e-2 3.5248017918772945e2 3.5248017918772945e2
-1.2871629032258067e-2 -3.217011935483871e-2 3.516328510171359e2 3.516328510171359e2
-1.2871629032258067e-2 -2.9594725806451616e-2 3.520774344565142e2 3.520774344565142e2
-1.2871629032258067e-2 -2.701933225806452e-2 3.538094654949474e2 3.538094654949474e2
-1.2871629032258067e-2 -2.4443938709677423e-2 3.567532403192274e2 3.567532403192274e2
-1.2871629032258067e-2 -2.1868545161290324e-2 3.534621093433639e2 3.534621093433639e2
-1.2871629032258067e-2 -1.929315161290323e-2 3.483341264907324e2 3.483341264907324e2
-1.2871629032258067e-2 -1.6717758064516135e-2 3.4553373115520765e2 3.4553373115520765e2
-1.2871629032258067e-2 -1.4142364516129036e-2 3.456832109007852e2 3.456832109007852e2
-1.2871629032258067e-2 -1.1566970967741938e-2 3.4590613045223574e2 3.4590613045223574e2
-1.2871629032258067e-2 -8.991577419354843e-3 3.526434302711686e2 3.526434302711686e2
-1.2871629032258067e-2 -6.416183870967748e-3 3.5502644042059023e2 3.5502644042059023e2
-1.2871629032258067e-2 -3.8407903225806464e-3 3.543459841755718e2 3.543459841755718e2
-1.2871629032258067e-2 -1.2653967741935515e-3 3.559043237345751e2 3.559043237345751e2
-1.2871629032258067e-2 1.3099967741935434e-3 3.6047790217834097e2 3.6047790217834097e2
-1.2871629032258067e-2 3.8853903225806383e-3 3.551916106562872e2 3.551916106562872e2
-1.2871629032258067e-2 6.460783870967733e-3 3.554177072620926e2 3.554177072620926e2
-1.2871629032258067e-2 9.036177419354835e-3 3.5399193608225596e2 3.5399193608225596e2
-1.2871629032258067e-2 1.161157096774193e-2 3.562039859017463e2 3.562039859017463e2
-1.2871629032258067e-2 1.4186964516129025e-2 3.463633183551792e2 3.463633183551792e2
-1.2871629032258067e-2 1.6762358064516127e-2 3.345216726779137e2 3.345216726779137e2
-1.2871629032258067e-2 1.933775161290322e-2 3.2145290997031833e2 3.2145290997031833e2
-1.2871629032258067e-2 2.1913145161290316e-2 3.233474588967456e2 3.233474588967456e2
-1.2871629032258067e-2 2.448853870967741e-2 3.4422880463344e2 3.4422880463344e2
-1.2871629032258067e-2 2.7063932258064506e-2 3.5993840044450366e2 3.5993840044450366e2
-1.2871629032258067e-2 2.96393258064516e-2 3.639509602142479e2 3.639509602142479e2
-1.2871629032258067e-2 3.221471935483871e-2 3.5895671094300644e2 3.5895671094300644e2
-1.2871629032258067e-2 3.4790112903225805e-2 3.569242197537699e2 3.569242197537699e2
-1.2871629032258067e-2 3.73655064516129e-2 3.608155705490035e2 3.608155705490035e2
-1.2871629032258067e-2 3.99409e-2 3.71e2 3.71e2

-7.717477419354843e-3 -3.98963e-2 3.47895763546766e2 3.47895763546766e2
-7.717477419354843e-3 -3.732090645161291e-2 3.496488200526431e2 3.496488200526431e2
-7.717477419354843e-3 -3.4745512903225806e-2 3.480084956536883e2 3.480084956536883e2
-7.717477419354843e-3 -3.217011935483871e-2 3.4695933979409057e2 3.4695933979409057e2
-7.717477419354843e-3 -2.9594725806451616e-2 3.463673313640468e2 3.463673313640468e2
-7.717477419354843e-3 -2.701933225806452e-2 3.480565935782067e2 3.480565935782067e2
-7.717477419354843e-3 -2.4443938709677423e-2 3.514646631897301e2 3.514646631897301e2
-7.717477419354843e-3 -2.1868545161290324e-2 3.46913079860637e2 3.46913079860637e2
-7.717477419354843e-3 -1.929315161290323e-2 3.4224522176063607e2 3.4224522176063607e2
-7.717477419354843e-3 -1.6717758064516135e-2 3.402275111399128e2 3.402275111399128e2
-7.717477419354843e-3 -1.4142364516129036e-2 3.3848508766466824e2 3.3848508766466824e2
-7.717477419354843e-3 -1.1566970967741938e-2 3.4044133208618865e2 3.4044133208618865e2
-7.717477419354843e-3 -8.991577419354843e-3 3.4489780515608453e2 3.4489780515608453e2
-7.717477419354843e-3 -6.416183870967748e-3 3.459405062579538e2 3.459405062579538e2
-7.717477419354843e-3 -3.8407903225806464e-3 3.4439353397449935e2 3.4439353397449935e2
-7.717477419354843e-3 -1.2653967741935515e-3 3.420795158931433e2 3.420795158931433e2
-7.717477419354843e-3 1.3099967741935434e-3 3.4714656474771857e2 3.4714656474771857e2
-7.717477419354843e-3 3.8853903225806383e-3 3.408930617639276e2 3.408930617639276e2
-7.717477419354843e-3 6.460783870967733e-3 3.444763214720222e2 3.444763214720222e2
-7.717477419354843e-3 9.036177419354835e-3 3.4658552647668586e2 3.4658552647668586e2
-7.717477419354843e-3 1.161157096774193e-2 3.449046294095725e2 3.449046294095725e2
-7.717477419354843e-3 1.4186964516129025e-2 3.348037327647914e2 3.348037327647914e2
-7.717477419354843e-3 1.6762358064516127e-2 3.2710879064930896e2 3.2710879064930896e2
-7.717477419354843e-3 1.933775161290322e-2 3.146793629358726e2 3.146793629358726e2
-7.717477419354843e-3 2.1913145161290316e-2 3.351592654862769e2 3.351592654862769e2
-7.717477419354843e-3 2.448853870967741e-2 3.4439516956172935e2 3.4439516956172935e2
-7.717477419354843e-3 2.7063932258064506e-2 3.511182833882002e2 3.511182833882002e2
-7.717477419354843e-3 2.96393258064516e-2 3.583864311104533e2 3.583864311104533e2
-7.717477419354843e-3 3.221471935483871e-2 3.6010055200822734e2 3.6010055200822734e2
-7.717477419354843e-3 3.4790112903225805e-2 3.5782865926254425e2 3.5782865926254425e2
-7.717477419354843e-3 3.73655064516129e-2 3.6407066289248087e2 3.6407066289248087e2
-7.717477419354843e-3 3.99409e-2 3.71e2 3.71e2

-2.563325806451619e-3 -3.98963e-2 3.4713446653188e2 3.4713446653188e2
-2.563325806451619e-3 -3.732090645161291e-2 3.4986810918767674e2 3.4986810918767674e2
-2.563325806451619e-3 -3.4745512903225806e-2 3.509791232258789e2 3.509791232258789e2
-2.563325806451619e-3 -3.217011935483871e-2 3.511163040088897e2 3.511163040088897e2
-2.563325806451619e-3 -2.9594725806451616e-2 3.486249136935263e2 3.486249136935263e2
-2.563325806451619e-3 -2.701933225806452e-2 3.482421337227548e2 3.482421337227548e2
-2.563325806451619e-3 -2.4443938709677423e-2 3.5230022363385143e2 3.5230022363385143e2
-2.563325806451619e-3 -2.1868545161290324e-2 3.439720889675082e2 3.439720889675082e2
-2.563325806451619e-3 -1.929315161290323e-2 3.4066825430975143e2 3.4066825430975143e2
-2.563325806451619e-3 -1.6717758064516135e-2 3.46093363160248e2 3.46093363160248e2
-2.563325806451619e-3 -1.4142364516129036e-2 3.468125527795117e2 3.468125527795117e2
-2.563325806451619e-3 -1.1566970967741938e-2 3.466116201802088e2 3.466116201802088e2
-2.563325806451619e-3 -8.991577419354843e-3 3.485228541810733e2 3.485228541810733e2
-2.563325806451619e-3 -6.416183870967748e-3 3.488365941774158e2 3.488365941774158e2
-2.563325806451619e-3 -3.8407903225806464e-3 3.4716022645980513e2 3.4716022645980513e2
-2.563325806451619e-3 -1.2653967741935515e-3 3.45134799432544e2 3.45134799432544e2
-2.563325806451619e-3 1.3099967741935434e-3 3.464814358273959e2 3.464814358273959e2
-2.563325806451619e-3 3.8853903225806383e-3 3.469561576417019e2 3.469561576417019e2
-2.563325806451619e-3 6.460783870967733e-3 3.5350319268384436e2 3.5350319268384436e2
-2.563325806451619e-3 9.036177419354835e-3 3.520253118217196e2 3.520253118217196e2
-2.563325806451619e-3 1.161157096774193e-2 3.433232773771034e2 3.433232773771034e2
-2.563325806451619e-3 1.4186964516129025e-2 3.3033089940548217e2 3.3033089940548217e2
-2.563325806451619e-3 1.6762358064516127e-2 3.2627514196894356e2 3.2627514196894356e2
-2.563325806451619e-3 1.933775161290322e-2 3.360984656591324e2 3.360984656591324e2
-2.563325806451619e-3 2.1913145161290316e-2 3.469441555303972e2 3.469441555303972e2
-2.563325806451619e-3 2.448853870967741e-2 3.572982476871041e2 3.572982476871041e2
-2.563325806451619e-3 2.7063932258064506e-2 3.5691923538996843e2 3.5691923538996843e2
-2.563325806451619e-3 2.96393258064516e-2 3.5945754148520825e2 3.5945754148520825e2
-2.563325806451619e-3 3.221471935483871e-2 3.595405305254454e2 3.595405305254454e2
-2.563325806451619e-3 3.4790112903225805e-2 3.622601897837035e2 3.622601897837035e2
-2.563325806451619e-3 3.73655064516129e-2 3.662448574659682e2 3.662448574659682e2
-2.563325806451619e-3 3.99409e-2 3.71e2 3.71e2

2.590825806451605e-3 -3.98963e-2 3.549696509495323e2 3.549696509495323e2
2.590825806451605e-3 -3.732090645161291e-2 3.544149751518257e2 3.544149751518257e2
2.590825806451605e-3 -3.4745512903225806e-2 3.534608411694828e2 3.534608411694828e2
2.590825806451605e-3 -3.217011935483871e-2 3.576644574586358e2 3.576644574586358e2
2.590825806451605e-3 -2.9594725806451616e-2 3.566212714237159e2 3.566212714237159e2
2.590825806451605e-3 -2.701933225806452e-2 3.498215069065727e2 3.498215069065727e2
2.590825806451605e-3 -2.4443938709677423e-2 3.466751954356968e2 3.466751954356968e2
2.590825806451605e-3 -2.1868545161290324e-2 3.4364639054698387e2 3.4364639054698387e2
2.590825806451605e-3 -1.929315161290323e-2 3.4919745783230206e2 3.4919745783230206e2
2.590825806451605e-3 -1.6717758064516135e-2 3.5596059957656246e2 3.5596059957656246e2
2.590825806451605e-3 -1.4142364516129036e-2 3.5386983742439105e2 3.5386983742439105e2
2.590825806451605e-3 -1.1566970967741938e-2 3.496383951890383e2 3.496383951890383e2
2.590825806451605e-3 -8.991577419354843e-3 3.542283742235716e2 3.542283742235716e2
2.590825806451605e-3 -6.416183870967748e-3 3.580497147886396e2 3.580497147886396e2
2.590825806451605e-3 -3.8407903225806464e-3 3.5490928233648765e2 3.5490928233648765e2
2.590825806451605e-3 -1.2653967741935515e-3 3.529149778506046e2 3.529149778506046e2
2.590825806451605e-3 1.3099967741935434e-3 3.5766804464563654e2 3.5766804464563654e2
2.590825806451605e-3 3.8853903225806383e-3 3.6116266826610996e2 3.6116266826610996e2
2.590825806451605e-3 6.460783870967733e-3 3.64282507560682e2 3.64282507560682e2
2.590825806451605e-3 9.036177419354835e-3 3.573333924406628e2 3.573333924406628e2
2.590825806451605e-3 1.161157096774193e-2 3.4602509644356337e2 3.4602509644356337e2
2.590825806451605e-3 1.4186964516129025e-2 3.3473652987813114e2 3.3473652987813114e2
2.590825806451605e-3 1.6762358064516127e-2 3.375227769271264e2 3.375227769271264e2
2.590825806451605e-3 1.933775161290322e-2 3.477951373389181e2 3.477951373389181e2
2.590825806451605e-3 2.1913145161290316e-2 3.585459961793568e2 3.585459961793568e2
2.590825806451605e-3 2.448853870967741e-2 3.63577788070585e2 3.63577788070585e2
2.590825806451605e-3 2.7063932258064506e-2 3.6591850067549694e2 3.6591850067549694e2
2.590825806451605e-3 2.96393258064516e-2 3.659975594591765e2 3.659975594591765e2
2.590825806451605e-3 3.221471935483871e-2 3.638237213943398e2 3.638237213943398e2
2.590825806451605e-3 3.4790112903225805e-2 3.6319220652002014e2 3.6319220652002014e2
2.590825806451605e-3 3.73655064516129e-2 3.674649902987338e2 3.674649902987338e2
2.590825806451605e-3 3.99409e-2 3.71e2 3.71e2

7.744977419354829e-3 -3.98963e-2 3.594982471582925e2 3.594982471582925e2
7.744977419354829e-3 -3.732090645161291e-2 3.581620686766038e2 3.581620686766038e2
7.744977419354829e-3 -3.4745512903225806e-2 3.5794376278444133e2 3.5794376278444133e2
7.744977419354829e-3 -3.217011935483871e-2 3.591358863707201e2 3.591358863707201e2
7.744977419354829e-3 -2.9594725806451616e-2 3.6230566984058447e2 3.6230566984058447e2
7.744977419354829e-3 -2.701933225806452e-2 3.531050465844524e2 3.531050465844524e2
7.744977419354829e-3 -2.4443938709677423e-2 3.5501687573582905e2 3.5501687573582905e2
7.744977419354829e-3 -2.1868545161290324e-2 3.5370209852047026e2 3.5370209852047026e2
7.744977419354829e-3 -1.929315161290323e-2 3.573628107807869e2 3.573628107807869e2
7.744977419354829e-3 -1.6717758064516135e-2 3.6094489742692355e2 3.6094489742692355e2
7.744977419354829e-3 -1.4142364516129036e-2 3.5801208777202004e2 3.5801208777202004e2
7.744977419354829e-3 -1.1566970967741938e-2 3.580229057303682e2 3.580229057303682e2
7.744977419354829e-3 -8.991577419354843e-3 3.60344842421278e2 3.60344842421278e2
7.744977419354829e-3 -6.416183870967748e-3 3.6186358796494267e2 3.6186358796494267e2
7.744977419354829e-3 -3.8407903225806464e-3 3.553124650286562e2 3.553124650286562e2
7.744977419354829e-3 -1.2653967741935515e-3 3.5464182250050817e2 3.5464182250050817e2
7.744977419354829e-3 1.3099967741935434e-3 3.5777396626550245e2 3.5777396626550245e2
7.744977419354829e-3 3.8853903225806383e-3 3.6299345996031224e2 3.6299345996031224e2
7.744977419354829e-3 6.460783870967733e-3 3.625635729966256e2 3.625635729966256e2
7.744977419354829e-3 9.036177419354835e-3 3.5505755264498697e2 3.5505755264498697e2
7.744977419354829e-3 1.161157096774193e-2 3.4210592016452523e2 3.4210592016452523e2
7.744977419354829e-3 1.4186964516129025e-2 3.425298685771035e2 3.425298685771035e2
7.744977419354829e-3 1.6762358064516127e-2 3.5492370707261506e2 3.5492370707261506e2
7.744977419354829e-3 1.933775161290322e-2 3.615294960872722e2 3.615294960872722e2
7.744977419354829e-3 2.1913145161290316e-2 3.641748908363105e2 3.641748908363105e2
7.744977419354829e-3 2.448853870967741e-2 3.6880734697215433e2 3.6880734697215433e2
7.744977419354829e-3 2.7063932258064506e-2 3.6937216617188545e2 3.6937216617188545e2
7.744977419354829e-3 2.96393258064516e-2 3.71e2 3.71e2
7.744977419354829e-3 3.221471935483871e-2 3.6804376965514547e2 3.6804376965514547e2
7.744977419354829e-3 3.4790112903225805e-2 3.665791376803502e2 3.665791376803502e2
7.744977419354829e-3 3.73655064516129e-2 3.6761481869438984e2 3.6761481869438984e2
7.744977419354829e-3 3.99409e-2 3.7045969728331494e2 3.7045969728331494e2

1.2899129032258053e-2 -3.98963e-2 3.6077916383209896e2 3.6077916383209896e2
1.2899129032258053e-2 -3.732090645161291e-2 3.580748865665076e2 3.580748865665076e2
1.2899129032258053e-2 -3.4745512903225806e-2 3.5477365304678125e2 3.5477365304678125e2
1.2899129032258053e-2 -3.217011935483871e-2 3.547325517884394e2 3.547325517884394e2
1.2899129032258053e-2 -2.9594725806451616e-2 3.5237380912213973e2 3.5237380912213973e2
1.2899129032258053e-2 -2.701933225806452e-2 3.492669901198007e2 3.492669901198007e2
1.2899129032258053e-2 -2.4443938709677423e-2 3.5546448926130427e2 3.5546448926130427e2
1.2899129032258053e-2 -2.1868545161290324e-2 3.555702137350322e2 3.555702137350322e2
1.2899129032258053e-2 -1.929315161290323e-2 3.546493331741695e2 3.546493331741695e2
1.2899129032258053e-2 -1.6717758064516135e-2 3.5804985536772597e2 3.5804985536772597e2
1.2899129032258053e-2 -1.4142364516129036e-2 3.5961498344345756e2 3.5961498344345756e2
1.2899129032258053e-2 -1.1566970967741938e-2 3.6433569933192956e2 3.6433569933192956e2
1.2899129032258053e-2 -8.991577419354843e-3 3.615302436148818e2 3.615302436148818e2
1.2899129032258053e-2 -6.416183870967748e-3 3.59531677483193e2 3.59531677483193e2
1.2899129032258053e-2 -3.8407903225806464e-3 3.587009116345338e2 3.587009116345338e2
1.2899129032258053e-2 -1.2653967741935515e-3 3.5604393154917045e2 3.5604393154917045e2
1.2899129032258053e-2 1.3099967741935434e-3 3.572473603969716e2 3.572473603969716e2
1.2899129032258053e-2 3.8853903225806383e-3 3.6206294924627207e2 3.6206294924627207e2
1.2899129032258053e-2 6.460783870967733e-3 3.65295776584759e2 3.65295776584759e2
1.2899129032258053e-2 9.036177419354835e-3 3.5665305849770755e2 3.5665305849770755e2
1.2899129032258053e-2 1.161157096774193e-2 3.390687991629123e2 3.390687991629123e2
1.2899129032258053e-2 1.4186964516129025e-2 3.517776608247196e2 3.517776608247196e2
1.2899129032258053e-2 1.6762358064516127e-2 3.608637047153561e2 3.608637047153561e2
1.2899129032258053e-2 1.933775161290322e-2 3.692939014364237e2 3.692939014364237e2
1.2899129032258053e-2 2.1913145161290316e-2 3.7058912722863715e2 3.7058912722863715e2
1.2899129032258053e-2 2.448853870967741e-2 3.7089975930055954e2 3.7089975930055954e2
1.2899129032258053e-2 2.7063932258064506e-2 3.669137793377464e2 3.669137793377464e2
1.2899129032258053e-2 2.96393258064516e-2 3.6837178921656135e2 3.6837178921656135e2
1.2899129032258053e-2 3.221471935483871e-2 3.679209443716773e2 3.679209443716773e2
1.2899129032258053e-2 3.4790112903225805e-2 3.67796723401379e2 3.67796723401379e2
1.2899129032258053e-2 3.73655064516129e-2 3.6974158827351386e2 3.6974158827351386e2
1.2899129032258053e-2 3.99409e-2 3.71e2 3.71e2

1.8053280645161277e-2 -3.98963e-2 3.6017209515404596e2 3.6017209515404596e2
1.8053280645161277e-2 -3.732090645161291e-2 3.577709651168588e2 3.577709651168588e2
1.8053280645161277e-2 -3.4745512903225806e-2 3.580673149324525e2 3.580673149324525e2
1.8053280645161277e-2 -3.217011935483871e-2 3.5275257509604967e2 3.5275257509604967e2
1.8053280645161277e-2 -2.9594725806451616e-2 3.498746564896613e2 3.498746564896613e2
1.8053280645161277e-2 -2.701933225806452e-2 3.522967251406542e2 3.522967251406542e2
1.8053280645161277e-2 -2.4443938709677423e-2 3.586438910276106e2 3.586438910276106e2
1.8053280645161277e-2 -2.1868545161290324e-2 3.624684118835091e2 3.624684118835091e2
1.8053280645161277e-2 -1.929315161290323e-2 3.602864212789189e2 3.602864212789189e2
1.8053280645161277e-2 -1.6717758064516135e-2 3.608967930007886e2 3.608967930007886e2
1.8053280645161277e-2 -1.4142364516129036e-2 3.605464503317565e2 3.605464503317565e2
1.8053280645161277e-2 -1.1566970967741938e-2 3.6004969567631724e2 3.6004969567631724e2
1.8053280645161277e-2 -8.991577419354843e-3 3.601707252012519e2 3.601707252012519e2
1.8053280645161277e-2 -6.416183870967748e-3 3.6381878375549735e2 3.6381878375549735e2
1.8053280645161277e-2 -3.8407903225806464e-3 3.639353348515383e2 3.639353348515383e2
1.8053280645161277e-2 -1.2653967741935515e-3 3.574589482555322e2 3.574589482555322e2
1.8053280645161277e-2 1.3099967741935434e-3 3.5498381272230813e2 3.5498381272230813e2
1.8053280645161277e-2 3.8853903225806383e-3 3.548673660375769e2 3.548673660375769e2
1.8053280645161277e-2 6.460783870967733e-3 3.6542910700710576e2 3.6542910700710576e2
1.8053280645161277e-2 9.036177419354835e-3 3.610174501117706e2 3.610174501117706e2
1.8053280645161277e-2 1.161157096774193e-2 3.480111174953303e2 3.480111174953303e2
1.8053280645161277e-2 1.4186964516129025e-2 3.5274431259992025e2 3.5274431259992025e2
1.8053280645161277e-2 1.6762358064516127e-2 3.605843528093973e2 3.605843528093973e2
1.8053280645161277e-2 1.933775161290322e-2 3.700969458464092e2 3.700969458464092e2
1.8053280645161277e-2 2.1913145161290316e-2 3.7076786664586245e2 3.7076786664586245e2
1.8053280645161277e-2 2.448853870967741e-2 3.68617755637192e2 3.68617755637192e2
1.8053280645161277e-2 2.7063932258064506e-2 3.688074568393481e2 3.688074568393481e2
1.8053280645161277e-2 2.96393258064516e-2 3.6965594401186956e2 3.6965594401186956e2
1.8053280645161277e-2 3.221471935483871e-2 3.694116340637132e2 3.694116340637132e2
1.8053280645161277e-2 3.4790112903225805e-2 3.702567548616688e2 3.702567548616688e2
1.8053280645161277e-2 3.73655064516129e-2 3.705039128580862e2 3.705039128580862e2
1.8053280645161277e-2 3.99409e-2 3.71e2 3.71e2

2.32074322580645e-2 -3.98963e-2 3.57876508735221e2 3.57876508735221e2
2.32074322580645e-2 -3.732090645161291e-2 3.586463239622216e2 3.586463239622216e2
2.32074322580645e-2 -3.4745512903225806e-2 3.5817251401080335e2 3.5817251401080335e2
2.32074322580645e-2 -3.217011935483871e-2 3.5393069879841653e2 3.5393069879841653e2
2.32074322580645e-2 -2.9594725806451616e-2 3.561524206492769e2 3.561524206492769e2
2.32074322580645e-2 -2.701933225806452e-2 3.5868722554015307e2 3.5868722554015307e2
2.32074322580645e-2 -2.4443938709677423e-2 3.6162465426401724e2 3.6162465426401724e2
2.32074322580645e-2 -2.1868545161290324e-2 3.6386587804473146e2 3.6386587804473146e2
2.32074322580645e-2 -1.929315161290323e-2 3.6492003363289103e2 3.6492003363289103e2
2.32074322580645e-2 -1.6717758064516135e-2 3.653564140615322e2 3.653564140615322e2
2.32074322580645e-2 -1.4142364516129036e-2 3.602824229588676e2 3.602824229588676e2
2.32074322580645e-2 -1.1566970967741938e-2 3.555577367910108e2 3.555577367910108e2
2.32074322580645e-2 -8.991577419354843e-3 3.590064921038092e2 3.590064921038092e2
2.32074322580645e-2 -6.416183870967748e-3 3.618218809297858e2 3.618218809297858e2
2.32074322580645e-2 -3.8407903225806464e-3 3.573492823303142e2 3.573492823303142e2
2.32074322580645e-2 -1.2653967741935515e-3 3.5275190701455216e2 3.5275190701455216e2
2.32074322580645e-2 1.3099967741935434e-3 3.49793486504812e2 3.49793486504812e2
2.32074322580645e-2 3.8853903225806383e-3 3.5596226823140955e2 3.5596226823140955e2
2.32074322580645e-2 6.460783870967733e-3 3.559465970220874e2 3.559465970220874e2
2.32074322580645e-2 9.036177419354835e-3 3.505097746694424e2 3.505097746694424e2
2.32074322580645e-2 1.161157096774193e-2 3.528662403419138e2 3.528662403419138e2
2.32074322580645e-2 1.4186964516129025e-2 3.624413458029416e2 3.624413458029416e2
2.32074322580645e-2 1.6762358064516127e-2 3.659819731963101e2 3.659819731963101e2
2.32074322580645e-2 1.933775161290322e-2 3.703143454245448e2 3.703143454245448e2
2.32074322580645e-2 2.1913145161290316e-2 3.6864402349270154e2 3.6864402349270154e2
2.32074322580645e-2 2.448853870967741e-2 3.683030671753303e2 3.683030671753303e2
2.32074322580645e-2 2.7063932258064506e-2 3.690626641616641e2 3.690626641616641e2
2.32074322580645e-2 2.96393258064516e-2 3.700996339551536e2 3.700996339551536e2
2.32074322580645e-2 3.221471935483871e-2 3.7099999999999994e2 3.7099999999999994e2
2.32074322580645e-2 3.4790112903225805e-2 3.7026518460119127e2 3.7026518460119127e2
2.32074322580645e-2 3.73655064516129e-2 3.690936436307724e2 3.690936436307724e2
2.32074322580645e-2 3.99409e-2 3.671968859962309e2 3.671968859962309e2

2.8361583870967738e-2 -3.98963e-2 3.5734742165683105e2 3.5734742165683105e2
2.8361583870967738e-2 -3.732090645161291e-2 3.5710188714948447e2 3.5710188714948447e2
2.8361583870967738e-2 -3.4745512903225806e-2 3.571029083318211e2 3.571029083318211e2
2.8361583870967738e-2 -3.217011935483871e-2 3.524762459041327e2 3.524762459041327e2
2.8361583870967738e-2 -2.9594725806451616e-2 3.604046132203788e2 3.604046132203788e2
2.8361583870967738e-2 -2.701933225806452e-2 3.6153736505492066e2 3.6153736505492066e2
2.8361583870967738e-2 -2.4443938709677423e-2 3.6408307023246647e2 3.6408307023246647e2
2.8361583870967738e-2 -2.1868545161290324e-2 3.645269647409955e2 3.645269647409955e2
2.8361583870967738e-2 -1.929315161290323e-2 3.650476643574828e2 3.650476643574828e2
2.8361583870967738e-2 -1.6717758064516135e-2 3.658613991627161e2 3.658613991627161e2
2.8361583870967738e-2 -1.4142364516129036e-2 3.607647839615758e2 3.607647839615758e2
2.8361583870967738e-2 -1.1566970967741938e-2 3.6051797493269277e2 3.6051797493269277e2
2.8361583870967738e-2 -8.991577419354843e-3 3.638594284180916e2 3.638594284180916e2
2.8361583870967738e-2 -6.416183870967748e-3 3.581211892713915e2 3.581211892713915e2
2.8361583870967738e-2 -3.8407903225806464e-3 3.561038229213823e2 3.561038229213823e2
2.8361583870967738e-2 -1.2653967741935515e-3 3.5768568578661586e2 3.5768568578661586e2
2.8361583870967738e-2 1.3099967741935434e-3 3.638919843397372e2 3.638919843397372e2
2.8361583870967738e-2 3.8853903225806383e-3 3.549934587615391e2 3.549934587615391e2
2.8361583870967738e-2 6.460783870967733e-3 3.4957956264804244e2 3.4957956264804244e2
2.8361583870967738e-2 9.036177419354835e-3 3.518073396550412e2 3.518073396550412e2
2.8361583870967738e-2 1.161157096774193e-2 3.533305057507373e2 3.533305057507373e2
2.8361583870967738e-2 1.4186964516129025e-2 3.6090514841892895e2 3.6090514841892895e2
2.8361583870967738e-2 1.6762358064516127e-2 3.6639989901384655e2 3.6639989901384655e2
2.8361583870967738e-2 1.933775161290322e-2 3.6818690178982854e2 3.6818690178982854e2
2.8361583870967738e-2 2.1913145161290316e-2 3.6860168136508787e2 3.6860168136508787e2
2.8361583870967738e-2 2.448853870967741e-2 3.706912086489642e2 3.706912086489642e2
2.8361583870967738e-2 2.7063932258064506e-2 3.71e2 3.71e2
2.8361583870967738e-2 2.96393258064516e-2 3.6804651579771945e2 3.6804651579771945e2
2.8361583870967738e-2 3.221471935483871e-2 3.691548145557687e2 3.691548145557687e2
2.8361583870967738e-2 3.4790112903225805e-2 3.682824014817076e2 3.682824014817076e2
2.8361583870967738e-2 3.73655064516129e-2 3.668939280108118e2 3.668939280108118e2
2.8361583870967738e-2 3.99409e-2 3.68160125612756e2 3.68160125612756e2

3.351573548387096e-2 -3.98963e-2 3.5343077694376905e2 3.5343077694376905e2
3.351573548387096e-2 -3.732090645161291e-2 3.5166008162682346e2 3.5166008162682346e2
3.351573548387096e-2 -3.4745512903225806e-2 3.5031492090778846e2 3.5031492090778846e2
3.351573548387096e-2 -3.217011935483871e-2 3.4699939181537604e2 3.4699939181537604e2
3.351573548387096e-2 -2.9594725806451616e-2 3.5002442468140333e2 3.5002442468140333e2
3.351573548387096e-2 -2.701933225806452e-2 3.5135492079613573e2 3.5135492079613573e2
3.351573548387096e-2 -2.4443938709677423e-2 3.58193358267084e2 3.58193358267084e2
3.351573548387096e-2 -2.1868545161290324e-2 3.5992737896872023e2 3.5992737896872023e2
3.351573548387096e-2 -1.929315161290323e-2 3.606942229445701e2 3.606942229445701e2
3.351573548387096e-2 -1.6717758064516135e-2 3.6146877496002367e2 3.6146877496002367e2
3.351573548387096e-2 -1.4142364516129036e-2 3.611363488104891e2 3.611363488104891e2
3.351573548387096e-2 -1.1566970967741938e-2 3.6227227171946924e2 3.6227227171946924e2
3.351573548387096e-2 -8.991577419354843e-3 3.623379652643375e2 3.623379652643375e2
3.351573548387096e-2 -6.416183870967748e-3 3.554871811428693e2 3.554871811428693e2
3.351573548387096e-2 -3.8407903225806464e-3 3.5653450856803545e2 3.5653450856803545e2
3.351573548387096e-2 -1.2653967741935515e-3 3.5898674988346454e2 3.5898674988346454e2
3.351573548387096e-2 1.3099967741935434e-3 3.6640244114606196e2 3.6640244114606196e2
3.351573548387096e-2 3.8853903225806383e-3 3.51289016746011e2 3.51289016746011e2
3.351573548387096e-2 6.460783870967733e-3 3.400754156007083e2 3.400754156007083e2
3.351573548387096e-2 9.036177419354835e-3 3.4406654103795717e2 3.4406654103795717e2
3.351573548387096e-2 1.161157096774193e-2 3.589587351487541e2 3.589587351487541e2
3.351573548387096e-2 1.4186964516129025e-2 3.695446522772125e2 3.695446522772125e2
3.351573548387096e-2 1.6762358064516127e-2 3.6868301208542704e2 3.6868301208542704e2
3.351573548387096e-2 1.933775161290322e-2 3.6961785464511183e2 3.6961785464511183e2
3.351573548387096e-2 2.1913145161290316e-2 3.697128803981277e2 3.697128803981277e2
3.351573548387096e-2 2.448853870967741e-2 3.706762760260566e2 3.706762760260566e2
3.351573548387096e-2 2.7063932258064506e-2 3.71e2 3.71e2
3.351573548387096e-2 2.96393258064516e-2 3.6835366864420354e2 3.6835366864420354e2
3.351573548387096e-2 3.221471935483871e-2 3.647784208011421e2 3.647784208011421e2
3.351573548387096e-2 3.4790112903225805e-2 3.598600011609836e2 3.598600011609836e2
3.351573548387096e-2 3.73655064516129e-2 3.597573861753322e2 3.597573861753322e2
3.351573548387096e-2 3.99409e-2 3.632173472949288e2 3.632173472949288e2

3.8669887096774186e-2 -3.98963e-2 3.5233941605857245e2 3.5233941605857245e2
3.8669887096774186e-2 -3.732090645161291e-2 3.5487018496527867e2 3.5487018496527867e2
3.8669887096774186e-2 -3.4745512903225806e-2 3.5125559168912446e2 3.5125559168912446e2
3.8669887096774186e-2 -3.217011935483871e-2 3.4521567263490346e2 3.4521567263490346e2
3.8669887096774186e-2 -2.9594725806451616e-2 3.46362763436543e2 3.46362763436543e2
3.8669887096774186e-2 -2.701933225806452e-2 3.494676647087063e2 3.494676647087063e2
3.8669887096774186e-2 -2.4443938709677423e-2 3.540208674760001e2 3.540208674760001e2
3.8669887096774186e-2 -2.1868545161290324e-2 3.5724151758870903e2 3.5724151758870903e2
3.8669887096774186e-2 -1.929315161290323e-2 3.5572448402442114e2 3.5572448402442114e2
3.8669887096774186e-2 -1.6717758064516135e-2 3.5891507170055695e2 3.5891507170055695e2
3.8669887096774186e-2 -1.4142364516129036e-2 3.6289555393712993e2 3.6289555393712993e2
3.8669887096774186e-2 -1.1566970967741938e-2 3.604955632737674e2 3.604955632737674e2
3.8669887096774186e-2 -8.991577419354843e-3 3.553581308946679e2 3.553581308946679e2
3.8669887096774186e-2 -6.416183870967748e-3 3.530788291753048e2 3.530788291753048e2
3.8669887096774186e-2 -3.8407903225806464e-3 3.5694900788166433e2 3.5694900788166433e2
3.8669887096774186e-2 -1.2653967741935515e-3 3.605302567754184e2 3.605302567754184e2
3.8669887096774186e-2 1.3099967741935434e-3 3.582680444679265e2 3.582680444679265e2
3.8669887096774186e-2 3.8853903225806383e-3 3.5122339352284735e2 3.5122339352284735e2
3.8669887096774186e-2 6.460783870967733e-3 3.517029989931612e2 3.517029989931612e2
3.8669887096774186e-2 9.036177419354835e-3 3.5922400452774025e2 3.5922400452774025e2
3.8669887096774186e-2 1.161157096774193e-2 3.59928364981579e2 3.59928364981579e2
3.8669887096774186e-2 1.4186964516129025e-2 3.6693295263686883e2 3.6693295263686883e2
3.8669887096774186e-2 1.6762358064516127e-2 3.70135963634973e2 3.70135963634973e2
3.8669887096774186e-2 1.933775161290322e-2 3.697511599992881e2 3.697511599992881e2
3.8669887096774186e-2 2.1913145161290316e-2 3.71e2 3.71e2
3.8669887096774186e-2 2.448853870967741e-2 3.695475575911601e2 3.695475575911601e2
3.8669887096774186e-2 2.7063932258064506e-2 3.666160177332364e2 3.666160177332364e2
3.8669887096774186e-2 2.96393258064516e-2 3.6226003820737736e2 3.6226003820737736e2
3.8669887096774186e-2 3.221471935483871e-2 3.582031536700044e2 3.582031536700044e2
3.8669887096774186e-2 3.4790112903225805e-2 3.560186820660277e2 3.560186820660277e2
3.8669887096774186e-2 3.73655064516129e-2 3.5984551579897663e2 3.5984551579897663e2
3.8669887096774186e-2 3.99409e-2 3.646138744275092e2 3.646138744275092e2

4.382403870967741e-2 -3.98963e-2 3.525419528649673e2 3.525419528649673e2
4.382403870967741e-2 -3.732090645161291e-2 3.562058092697782e2 3.562058092697782e2
4.382403870967741e-2 -3.4745512903225806e-2 3.5202123288965026e2 3.5202123288965026e2
4.382403870967741e-2 -3.217011935483871e-2 3.478052796805171e2 3.478052796805171e2
4.382403870967741e-2 -2.9594725806451616e-2 3.488387933375181e2 3.488387933375181e2
4.382403870967741e-2 -2.701933225806452e-2 3.5395459547013496e2 3.5395459547013496e2
4.382403870967741e-2 -2.4443938709677423e-2 3.576603956017845e2 3.576603956017845e2
4.382403870967741e-2 -2.1868545161290324e-2 3.5826170258455335e2 3.5826170258455335e2
4.382403870967741e-2 -1.929315161290323e-2 3.569537913741136e2 3.569537913741136e2
4.382403870967741e-2 -1.6717758064516135e-2 3.61199844977389e2 3.61199844977389e2
4.382403870967741e-2 -1.4142364516129036e-2 3.6426080301497615e2 3.6426080301497615e2
4.382403870967741e-2 -1.1566970967741938e-2 3.565489315404202e2 3.565489315404202e2
4.382403870967741e-2 -8.991577419354843e-3 3.5566361659090126e2 3.5566361659090126e2
4.382403870967741e-2 -6.416183870967748e-3 3.55140660455861e2 3.55140660455861e2
4.382403870967741e-2 -3.8407903225806464e-3 3.571458481439011e2 3.571458481439011e2
4.382403870967741e-2 -1.2653967741935515e-3 3.591691329587447e2 3.591691329587447e2
4.382403870967741e-2 1.3099967741935434e-3 3.571713023886033e2 3.571713023886033e2
4.382403870967741e-2 3.8853903225806383e-3 3.5668759662543334e2 3.5668759662543334e2
4.382403870967741e-2 6.460783870967733e-3 3.566894413527622e2 3.566894413527622e2
4.382403870967741e-2 9.036177419354835e-3 3.593277097637124e2 3.593277097637124e2
4.382403870967741e-2 1.161157096774193e-2 3.622314858833807e2 3.622314858833807e2
4.382403870967741e-2 1.4186964516129025e-2 3.675541570196889e2 3.675541570196889e2
4.382403870967741e-2 1.6762358064516127e-2 3.71e2 3.71e2
4.382403870967741e-2 1.933775161290322e-2 3.686450112885025e2 3.686450112885025e2
4.382403870967741e-2 2.1913145161290316e-2 3.676362381122204e2 3.676362381122204e2
4.382403870967741e-2 2.448853870967741e-2 3.6362807878637085e2 3.6362807878637085e2
4.382403870967741e-2 2.7063932258064506e-2 3.5841638743822625e2 3.5841638743822625e2
4.382403870967741e-2 2.96393258064516e-2 3.525434723260907e2 3.525434723260907e2
4.382403870967741e-2 3.221471935483871e-2 3.4946253802124306e2 3.4946253802124306e2
4.382403870967741e-2 3.4790112903225805e-2 3.5006434720422186e2 3.5006434720422186e2
4.382403870967741e-2 3.73655064516129e-2 3.569131334564543e2 3.569131334564543e2
4.382403870967741e-2 3.99409e-2 3.623645826831889e2 3.623645826831889e2

4.897819032258065e-2 -3.98963e-2 3.4995631322884424e2 3.4995631322884424e2
4.897819032258065e-2 -3.732090645161291e-2 3.515120896726686e2 3.515120896726686e2
4.897819032258065e-2 -3.4745512903225806e-2 3.473965267215384e2 3.473965267215384e2
4.897819032258065e-2 -3.217011935483871e-2 3.4706155312906094e2 3.4706155312906094e2
4.897819032258065e-2 -2.9594725806451616e-2 3.532885607165864e2 3.532885607165864e2
4.897819032258065e-2 -2.701933225806452e-2 3.566857769101621e2 3.566857769101621e2
4.897819032258065e-2 -2.4443938709677423e-2 3.539459641218556e2 3.539459641218556e2
4.897819032258065e-2 -2.1868545161290324e-2 3.515736877610663e2 3.515736877610663e2
4.897819032258065e-2 -1.929315161290323e-2 3.5424754007236317e2 3.5424754007236317e2
4.897819032258065e-2 -1.6717758064516135e-2 3.588591029902788e2 3.588591029902788e2
4.897819032258065e-2 -1.4142364516129036e-2 3.57241648398926e2 3.57241648398926e2
4.897819032258065e-2 -1.1566970967741938e-2 3.5520565501696103e2 3.5520565501696103e2
4.897819032258065e-2 -8.991577419354843e-3 3.6015065150957224e2 3.6015065150957224e2
4.897819032258065e-2 -6.416183870967748e-3 3.6566608844008215e2 3.6566608844008215e2
4.897819032258065e-2 -3.8407903225806464e-3 3.653758265508605e2 3.653758265508605e2
4.897819032258065e-2 -1.2653967741935515e-3 3.5946758258275077e2 3.5946758258275077e2
4.897819032258065e-2 1.3099967741935434e-3 3.45621865866035e2 3.45621865866035e2
4.897819032258065e-2 3.8853903225806383e-3 3.5346580000848235e2 3.5346580000848235e2
4.897819032258065e-2 6.460783870967733e-3 3.5819780896839933e2 3.5819780896839933e2
4.897819032258065e-2 9.036177419354835e-3 3.606892452409132e2 3.606892452409132e2
4.897819032258065e-2 1.161157096774193e-2 3.6525996859565237e2 3.6525996859565237e2
4.897819032258065e-2 1.4186964516129025e-2 3.681930907142204e2 3.681930907142204e2
4.897819032258065e-2 1.6762358064516127e-2 3.71e2 3.71e2
4.897819032258065e-2 1.933775161290322e-2 3.6878789124114934e2 3.6878789124114934e2
4.897819032258065e-2 2.1913145161290316e-2 3.648753015340916e2 3.648753015340916e2
4.897819032258065e-2 2.448853870967741e-2 3.602161928613723e2 3.602161928613723e2
4.897819032258065e-2 2.7063932258064506e-2 3.556735850431194e2 3.556735850431194e2
4.897819032258065e-2 2.96393258064516e-2 3.5072261326442293e2 3.5072261326442293e2
4.897819032258065e-2 3.221471935483871e-2 3.483129332627508e2 3.483129332627508e2
4.897819032258065e-2 3.4790112903225805e-2 3.4868615867155165e2 3.4868615867155165e2
4.897819032258065e-2 3.73655064516129e-2 3.541761564711482e2 3.541761564711482e2
4.897819032258065e-2 3.99409e-2 3.5893117016866034e2 3.5893117016866034e2

5.413234193548387e-2 -3.98963e-2 3.502035152989849e2 3.502035152989849e2
5.413234193548387e-2 -3.732090645161291e-2 3.517588222869715e2 3.517588222869715e2
5.413234193548387e-2 -3.4745512903225806e-2 3.4781237036409215e2 3.4781237036409215e2
5.413234193548387e-2 -3.217011935483871e-2 3.4879950697416854e2 3.4879950697416854e2
5.413234193548387e-2 -2.9594725806451616e-2 3.511225108286898e2 3.511225108286898e2
5.413234193548387e-2 -2.701933225806452e-2 3.5534876941862365e2 3.5534876941862365e2
5.413234193548387e-2 -2.4443938709677423e-2 3.535747555584961e2 3.535747555584961e2
5.413234193548387e-2 -2.1868545161290324e-2 3.5033535050426013e2 3.5033535050426013e2
5.413234193548387e-2 -1.929315161290323e-2 3.507510327499402e2 3.507510327499402e2
5.413234193548387e-2 -1.6717758064516135e-2 3.52464590652562e2 3.52464590652562e2
5.413234193548387e-2 -1.4142364516129036e-2 3.552017308338542e2 3.552017308338542e2
5.413234193548387e-2 -1.1566970967741938e-2 3.598598936044894e2 3.598598936044894e2
5.413234193548387e-2 -8.991577419354843e-3 3.6350221259200265e2 3.6350221259200265e2
5.413234193548387e-2 -6.416183870967748e-3 3.672869318270738e2 3.672869318270738e2
5.413234193548387e-2 -3.8407903225806464e-3 3.7100000000000006e2 3.7100000000000006e2
5.413234193548387e-2 -1.2653967741935515e-3 3.665720897222668e2 3.665720897222668e2
5.413234193548387e-2 1.3099967741935434e-3 3.487416397420233e2 3.487416397420233e2
5.413234193548387e-2 3.8853903225806383e-3 3.518636014086092e2 3.518636014086092e2
5.413234193548387e-2 6.460783870967733e-3 3.5329842552469955e2 3.5329842552469955e2
5.413234193548387e-2 9.036177419354835e-3 3.6297327978696967e2 3.6297327978696967e2
5.413234193548387e-2 1.161157096774193e-2 3.6614104159069825e2 3.6614104159069825e2
5.413234193548387e-2 1.4186964516129025e-2 3.703248398296949e2 3.703248398296949e2
5.413234193548387e-2 1.6762358064516127e-2 3.7091900280975267e2 3.7091900280975267e2
5.413234193548387e-2 1.933775161290322e-2 3.6732356681714384e2 3.6732356681714384e2
5.413234193548387e-2 2.1913145161290316e-2 3.6354677182520834e2 3.6354677182520834e2
5.413234193548387e-2 2.448853870967741e-2 3.581604411396595e2 3.581604411396595e2
5.413234193548387e-2 2.7063932258064506e-2 3.5342441282853474e2 3.5342441282853474e2
5.413234193548387e-2 2.96393258064516e-2 3.5008588730609813e2 3.5008588730609813e2
5.413234193548387e-2 3.221471935483871e-2 3.48567143276587e2 3.48567143276587e2
5.413234193548387e-2 3.4790112903225805e-2 3.4681415172906935e2 3.4681415172906935e2
5.413234193548387e-2 3.73655064516129e-2 3.5215104464908717e2 3.5215104464908717e2
5.413234193548387e-2 3.99409e-2 3.5895964278854103e2 3.5895964278854103e2

5.9286493548387095e-2 -3.98963e-2 3.4792768252315136e2 3.4792768252315136e2
5.9286493548387095e-2 -3.732090645161291e-2 3.5083317054659915e2 3.5083317054659915e2
5.9286493548387095e-2 -3.4745512903225806e-2 3.496425156487317e2 3.496425156487317e2
5.9286493548387095e-2 -3.217011935483871e-2 3.488445622179301e2 3.488445622179301e2
5.9286493548387095e-2 -2.9594725806451616e-2 3.4922454488096815e2 3.4922454488096815e2
5.9286493548387095e-2 -2.701933225806452e-2 3.502203629888373e2 3.502203629888373e2
5.9286493548387095e-2 -2.4443938709677423e-2 3.5067178114494834e2 3.5067178114494834e2
5.9286493548387095e-2 -2.1868545161290324e-2 3.4958421128095983e2 3.4958421128095983e2
5.9286493548387095e-2 -1.929315161290323e-2 3.488668720673259e2 3.488668720673259e2
5.9286493548387095e-2 -1.6717758064516135e-2 3.490824747994005e2 3.490824747994005e2
5.9286493548387095e-2 -1.4142364516129036e-2 3.4829570240007877e2 3.4829570240007877e2
5.9286493548387095e-2 -1.1566970967741938e-2 3.4988517824065684e2 3.4988517824065684e2
5.9286493548387095e-2 -8.991577419354843e-3 3.568328008356179e2 3.568328008356179e2
5.9286493548387095e-2 -6.416183870967748e-3 3.5708343637333434e2 3.5708343637333434e2
5.9286493548387095e-2 -3.8407903225806464e-3 3.536592144258767e2 3.536592144258767e2
5.9286493548387095e-2 -1.2653967741935515e-3 3.586517185254332e2 3.586517185254332e2
5.9286493548387095e-2 1.3099967741935434e-3 3.5022890297599446e2 3.5022890297599446e2
5.9286493548387095e-2 3.8853903225806383e-3 3.4970784135792604e2 3.4970784135792604e2
5.9286493548387095e-2 6.460783870967733e-3 3.617087277371494e2 3.617087277371494e2
5.9286493548387095e-2 9.036177419354835e-3 3.6707695866032907e2 3.6707695866032907e2
5.9286493548387095e-2 1.161157096774193e-2 3.6690682078979296e2 3.6690682078979296e2
5.9286493548387095e-2 1.4186964516129025e-2 3.71e2 3.71e2
5.9286493548387095e-2 1.6762358064516127e-2 3.67133419084057e2 3.67133419084057e2
5.9286493548387095e-2 1.933775161290322e-2 3.5969173179687976e2 3.5969173179687976e2
5.9286493548387095e-2 2.1913145161290316e-2 3.553490224817437e2 3.553490224817437e2
5.9286493548387095e-2 2.448853870967741e-2 3.516166051958836e2 3.516166051958836e2
5.9286493548387095e-2 2.7063932258064506e-2 3.486900434108878e2 3.486900434108878e2
5.9286493548387095e-2 2.96393258064516e-2 3.46285975311911e2 3.46285975311911e2
5.9286493548387095e-2 3.221471935483871e-2 3.47115057767924e2 3.47115057767924e2
5.9286493548387095e-2 3.4790112903225805e-2 3.454433921709773e2 3.454433921709773e2
5.9286493548387095e-2 3.73655064516129e-2 3.4736972178363266e2 3.4736972178363266e2
5.9286493548387095e-2 3.99409e-2 3.527399973226679e2 3.527399973226679e2

6.444064516129032e-2 -3.98963e-2 3.450805333490984e2 3.450805333490984e2
6.444064516129032e-2 -3.732090645161291e-2 3.4500336593336556e2 3.4500336593336556e2
6.444064516129032e-2 -3.4745512903225806e-2 3.4567559102921666e2 3.4567559102921666e2
6.444064516129032e-2 -3.217011935483871e-2 3.4961708078152424e2 3.4961708078152424e2
6.444064516129032e-2 -2.9594725806451616e-2 3.524086370882829e2 3.524086370882829e2
6.444064516129032e-2 -2.701933225806452e-2 3.5017903124117845e2 3.5017903124117845e2
6.444064516129032e-2 -2.4443938709677423e-2 3.487905139452176e2 3.487905139452176e2
6.444064516129032e-2 -2.1868545161290324e-2 3.513107287866125e2 3.513107287866125e2
6.444064516129032e-2 -1.929315161290323e-2 3.4859668759827724e2 3.4859668759827724e2
6.444064516129032e-2 -1.6717758064516135e-2 3.4830769379385407e2 3.4830769379385407e2
6.444064516129032e-2 -1.4142364516129036e-2 3.4600077855514706e2 3.4600077855514706e2
6.444064516129032e-2 -1.1566970967741938e-2 3.477089950116865e2 3.477089950116865e2
6.444064516129032e-2 -8.991577419354843e-3 3.5500523993892784e2 3.5500523993892784e2
6.444064516129032e-2 -6.416183870967748e-3 3.5050964178077953e2 3.5050964178077953e2
6.444064516129032e-2 -3.8407903225806464e-3 3.507083884533568e2 3.507083884533568e2
6.444064516129032e-2 -1.2653967741935515e-3 3.608627076556903e2 3.608627076556903e2
6.444064516129032e-2 1.3099967741935434e-3 3.591310417905218e2 3.591310417905218e2
6.444064516129032e-2 3.8853903225806383e-3 3.6413878858895873e2 3.6413878858895873e2
6.444064516129032e-2 6.460783870967733e-3 3.7099999999999994e2 3.7099999999999994e2
6.444064516129032e-2 9.036177419354835e-3 3.6742912555552573e2 3.6742912555552573e2
6.444064516129032e-2 1.161157096774193e-2 3.6332523902523076e2 3.6332523902523076e2
6.444064516129032e-2 1.4186964516129025e-2 3.6036017384988463e2 3.6036017384988463e2
6.444064516129032e-2 1.6762358064516127e-2 3.5873416946647353e2 3.5873416946647353e2
6.444064516129032e-2 1.933775161290322e-2 3.529401451561706e2 3.529401451561706e2
6.444064516129032e-2 2.1913145161290316e-2 3.4572009341479736e2 3.4572009341479736e2
6.444064516129032e-2 2.448853870967741e-2 3.450749107295996e2 3.450749107295996e2
6.444064516129032e-2 2.7063932258064506e-2 3.490877986662179e2 3.490877986662179e2
6.444064516129032e-2 2.96393258064516e-2 3.460818286124493e2 3.460818286124493e2
6.444064516129032e-2 3.221471935483871e-2 3.4332389012645586e2 3.4332389012645586e2
6.444064516129032e-2 3.4790112903225805e-2 3.441681308173846e2 3.441681308173846e2
6.444064516129032e-2 3.73655064516129e-2 3.4763122295603847e2 3.4763122295603847e2
6.444064516129032e-2 3.99409e-2 3.509982668215365e2 3.509982668215365e2

6.959479677419354e-2 -3.98963e-2 3.468785643805761e2 3.468785643805761e2
6.959479677419354e-2 -3.732090645161291e-2 3.4907044689258265e2 3.4907044689258265e2
6.959479677419354e-2 -3.4745512903225806e-2 3.4995695960770604e2 3.4995695960770604e2
6.959479677419354e-2 -3.217011935483871e-2 3.510528704137894e2 3.510528704137894e2
6.959479677419354e-2 -2.9594725806451616e-2 3.54529202707049e2 3.54529202707049e2
6.959479677419354e-2 -2.701933225806452e-2 3.557714013741631e2 3.557714013741631e2
6.959479677419354e-2 -2.4443938709677423e-2 3.5567665302542355e2 3.5567665302542355e2
6.959479677419354e-2 -2.1868545161290324e-2 3.5290990854693393e2 3.5290990854693393e2
6.959479677419354e-2 -1.929315161290323e-2 3.4948621530787455e2 3.4948621530787455e2
6.959479677419354e-2 -1.6717758064516135e-2 3.5397606148844915e2 3.5397606148844915e2
6.959479677419354e-2 -1.4142364516129036e-2 3.510446743563349e2 3.510446743563349e2
6.959479677419354e-2 -1.1566970967741938e-2 3.487552071798219e2 3.487552071798219e2
6.959479677419354e-2 -8.991577419354843e-3 3.585977301837381e2 3.585977301837381e2
6.959479677419354e-2 -6.416183870967748e-3 3.672653219661101e2 3.672653219661101e2
6.959479677419354e-2 -3.8407903225806464e-3 3.6687454247174406e2 3.6687454247174406e2
6.959479677419354e-2 -1.2653967741935515e-3 3.6421866556364427e2 3.6421866556364427e2
6.959479677419354e-2 1.3099967741935434e-3 3.6331298001637884e2 3.6331298001637884e2
6.959479677419354e-2 3.8853903225806383e-3 3.6477913686158763e2 3.6477913686158763e2
6.959479677419354e-2 6.460783870967733e-3 3.71e2 3.71e2
6.959479677419354e-2 9.036177419354835e-3 3.701022489564896e2 3.701022489564896e2
6.959479677419354e-2 1.161157096774193e-2 3.6785627110446023e2 3.6785627110446023e2
6.959479677419354e-2 1.4186964516129025e-2 3.629504320033136e2 3.629504320033136e2
6.959479677419354e-2 1.6762358064516127e-2 3.5913368790547855e2 3.5913368790547855e2
6.959479677419354e-2 1.933775161290322e-2 3.534369625856777e2 3.534369625856777e2
6.959479677419354e-2 2.1913145161290316e-2 3.442425336466651e2 3.442425336466651e2
6.959479677419354e-2 2.448853870967741e-2 3.445172745861941e2 3.445172745861941e2
6.959479677419354e-2 2.7063932258064506e-2 3.5076810448349767e2 3.5076810448349767e2
6.959479677419354e-2 2.96393258064516e-2 3.490244683179764e2 3.490244683179764e2
6.959479677419354e-2 3.221471935483871e-2 3.425095522017102e2 3.425095522017102e2
6.959479677419354e-2 3.4790112903225805e-2 3.4203153306808986e2 3.4203153306808986e2
6.959479677419354e-2 3.73655064516129e-2 3.4691306299565457e2 3.4691306299565457e2
6.959479677419354e-2 3.99409e-2 3.532607781814689e2 3.532607781814689e2

7.474894838709677e-2 -3.98963e-2 3.4017869143122584e2 3.4017869143122584e2
7.474894838709677e-2 -3.732090645161291e-2 3.448404121170831e2 3.448404121170831e2
7.474894838709677e-2 -3.4745512903225806e-2 3.4312337395662524e2 3.4312337395662524e2
7.474894838709677e-2 -3.217011935483871e-2 3.439280870058693e2 3.439280870058693e2
7.474894838709677e-2 -2.9594725806451616e-2 3.485246452147271e2 3.485246452147271e2
7.474894838709677e-2 -2.701933225806452e-2 3.458735194036908e2 3.458735194036908e2
7.474894838709677e-2 -2.4443938709677423e-2 3.4425475884715223e2 3.4425475884715223e2
7.474894838709677e-2 -2.1868545161290324e-2 3.441729145727851e2 3.441729145727851e2
7.474894838709677e-2 -1.929315161290323e-2 3.4337388435198096e2 3.4337388435198096e2
7.474894838709677e-2 -1.6717758064516135e-2 3.484464696038842e2 3.484464696038842e2
7.474894838709677e-2 -1.4142364516129036e-2 3.5553120351689313e2 3.5553120351689313e2
7.474894838709677e-2 -1.1566970967741938e-2 3.4587389972435705e2 3.4587389972435705e2
7.474894838709677e-2 -8.991577419354843e-3 3.5481455476587934e2 3.5481455476587934e2
7.474894838709677e-2 -6.416183870967748e-3 3.676771618080995e2 3.676771618080995e2
7.474894838709677e-2 -3.8407903225806464e-3 3.71e2 3.71e2
7.474894838709677e-2 -1.2653967741935515e-3 3.660277093258581e2 3.660277093258581e2
7.474894838709677e-2 1.3099967741935434e-3 3.619854074100445e2 3.619854074100445e2
7.474894838709677e-2 3.8853903225806383e-3 3.583924871487797e2 3.583924871487797e2
7.474894838709677e-2 6.460783870967733e-3 3.609653340678102e2 3.609653340678102e2
7.474894838709677e-2 9.036177419354835e-3 3.653304955298335e2 3.653304955298335e2
7.474894838709677e-2 1.161157096774193e-2 3.5987145245773957e2 3.5987145245773957e2
7.474894838709677e-2 1.4186964516129025e-2 3.5175663511308426e2 3.5175663511308426e2
7.474894838709677e-2 1.6762358064516127e-2 3.474508463424637e2 3.474508463424637e2
7.474894838709677e-2 1.933775161290322e-2 3.5208515795319863e2 3.5208515795319863e2
7.474894838709677e-2 2.1913145161290316e-2 3.4867259834058854e2 3.4867259834058854e2
7.474894838709677e-2 2.448853870967741e-2 3.428143538979218e2 3.428143538979218e2
7.474894838709677e-2 2.7063932258064506e-2 3.428387193088773e2 3.428387193088773e2
7.474894838709677e-2 2.96393258064516e-2 3.4256659397380724e2 3.4256659397380724e2
7.474894838709677e-2 3.221471935483871e-2 3.4107340720961264e2 3.4107340720961264e2
7.474894838709677e-2 3.4790112903225805e-2 3.4107764409295504e2 3.4107764409295504e2
7.474894838709677e-2 3.73655064516129e-2 3.43451488555643e2 3.43451488555643e2
7.474894838709677e-2 3.99409e-2 3.473113559288824e2 3.473113559288824e2

7.99031e-2 -3.98963e-2 3.4005077886909265e2 3.4005077886909265e2
7.99031e-2 -3.732090645161291e-2 3.428232560196103e2 3.428232560196103e2
7.99031e-2 -3.4745512903225806e-2 3.418430191621783e2 3.418430191621783e2
7.99031e-2 -3.217011935483871e-2 3.430566157215297e2 3.430566157215297e2
7.99031e-2 -2.9594725806451616e-2 3.422591525814966e2 3.422591525814966e2
7.99031e-2 -2.701933225806452e-2 3.404381576089201e2 3.404381576089201e2
7.99031e-2 -2.4443938709677423e-2 3.4094384758488286e2 3.4094384758488286e2
7.99031e-2 -2.1868545161290324e-2 3.424866150474743e2 3.424866150474743e2
7.99031e-2 -1.929315161290323e-2 3.4277887086353377e2 3.4277887086353377e2
7.99031e-2 -1.6717758064516135e-2 3.4649486539507893e2 3.4649486539507893e2
7.99031e-2 -1.4142364516129036e-2 3.5349563196620176e2 3.5349563196620176e2
7.99031e-2 -1.1566970967741938e-2 3.502215710052742e2 3.502215710052742e2
7.99031e-2 -8.991577419354843e-3 3.569416698129064e2 3.569416698129064e2
7.99031e-2 -6.416183870967748e-3 3.646138323034584e2 3.646138323034584e2
7.99031e-2 -3.8407903225806464e-3 3.690407251613596e2 3.690407251613596e2
7.99031e-2 -1.2653967741935515e-3 3.7100000000000006e2 3.7100000000000006e2
7.99031e-2 1.3099967741935434e-3 3.6606505472303627e2 3.6606505472303627e2
7.99031e-2 3.8853903225806383e-3 3.59264013852213e2 3.59264013852213e2
7.99031e-2 6.460783870967733e-3 3.575425856053532e2 3.575425856053532e2
7.99031e-2 9.036177419354835e-3 3.581343926295036e2 3.581343926295036e2
7.99031e-2 1.161157096774193e-2 3.530325209067626e2 3.530325209067626e2
7.99031e-2 1.4186964516129025e-2 3.452891374663432e2 3.452891374663432e2
7.99031e-2 1.6762358064516127e-2 3.4497971168446605e2 3.4497971168446605e2
7.99031e-2 1.933775161290322e-2 3.504657769710036e2 3.504657769710036e2
7.99031e-2 2.1913145161290316e-2 3.4997766790501726e2 3.4997766790501726e2
7.99031e-2 2.448853870967741e-2 3.4044153093783535e2 3.4044153093783535e2
7.99031e-2 2.7063932258064506e-2 3.378905698811934e2 3.378905698811934e2
7.99031e-2 2.96393258064516e-2 3.384237879911167e2 3.384237879911167e2
7.99031e-2 3.221471935483871e-2 3.3828140988156053e2 3.3828140988156053e2
7.99031e-2 3.4790112903225805e-2 3.394395618120494e2 3.394395618120494e2
7.99031e-2 3.73655064516129e-2 3.397006567499007e2 3.397006567499007e2
7.99031e-2 3.99409e-2 3.420051064863769e2 3.420051064863769e2


==> StructuralAnomalyDetection_contourtmp1.dat <==
-7.98756e-2 -3.98963e-2 3.611710799055893e2 3.611710799055893e2
-7.98756e-2 -3.732090645161291e-2 3.557821606137637e2 3.557821606137637e2
-7.98756e-2 -3.4745512903225806e-2 3.568280836892502e2 3.568280836892502e2
-7.98756e-2 -3.217011935483871e-2 3.606547629787434e2 3.606547629787434e2
-7.98756e-2 -2.9594725806451616e-2 3.6185624580343233e2 3.6185624580343233e2
-7.98756e-2 -2.701933225806452e-2 3.6255594014986724e2 3.6255594014986724e2
-7.98756e-2 -2.4443938709677423e-2 3.5961101907145536e2 3.5961101907145536e2
-7.98756e-2 -2.1868545161290324e-2 3.598882453282202e2 3.598882453282202e2
-7.98756e-2 -1.929315161290323e-2 3.5951027295683696e2 3.5951027295683696e2
-7.98756e-2 -1.6717758064516135e-2 3.599955263864623e2 3.599955263864623e2
-7.98756e-2 -1.4142364516129036e-2 3.6289291727282546e2 3.6289291727282546e2
-7.98756e-2 -1.1566970967741938e-2 3.5901111101440694e2 3.5901111101440694e2
-7.98756e-2 -8.991577419354843e-3 3.622295369532519e2 3.622295369532519e2
-7.98756e-2 -6.416183870967748e-3 3.6299952639702855e2 3.6299952639702855e2
-7.98756e-2 -3.8407903225806464e-3 3.656895315430948e2 3.656895315430948e2
-7.98756e-2 -1.2653967741935515e-3 3.680650495872402e2 3.680650495872402e2
-7.98756e-2 1.3099967741935434e-3 3.6864124892511126e2 3.6864124892511126e2
-7.98756e-2 3.8853903225806383e-3 3.670717760329701e2 3.670717760329701e2
-7.98756e-2 6.460783870967733e-3 3.682325989750526e2 3.682325989750526e2
-7.98756e-2 9.036177419354835e-3 3.696381885996458e2 3.696381885996458e2
-7.98756e-2 1.161157096774193e-2 3.6947729607960275e2 3.6947729607960275e2
-7.98756e-2 1.4186964516129025e-2 3.6253605526142707e2 3.6253605526142707e2
-7.98756e-2 1.6762358064516127e-2 3.6518708460392895e2 3.6518708460392895e2
-7.98756e-2 1.933775161290322e-2 3.669876453692948e2 3.669876453692948e2
-7.98756e-2 2.1913145161290316e-2 3.67824355538068e2 3.67824355538068e2
-7.98756e-2 2.448853870967741e-2 3.698556775031839e2 3.698556775031839e2
-7.98756e-2 2.7063932258064506e-2 3.6393952564872905e2 3.6393952564872905e2
-7.98756e-2 2.96393258064516e-2 3.6447210383203486e2 3.6447210383203486e2
-7.98756e-2 3.221471935483871e-2 3.6103025283463893e2 3.6103025283463893e2
-7.98756e-2 3.4790112903225805e-2 3.6058420492629034e2 3.6058420492629034e2
-7.98756e-2 3.73655064516129e-2 3.590235390756128e2 3.590235390756128e2
-7.98756e-2 3.99409e-2 3.71e2 3.71e2

-7.472144838709678e-2 -3.98963e-2 3.5516428103464057e2 3.5516428103464057e2
-7.472144838709678e-2 -3.732090645161291e-2 3.524704038433619e2 3.524704038433619e2
-7.472144838709678e-2 -3.4745512903225806e-2 3.54761358398567e2 3.54761358398567e2
-7.472144838709678e-2 -3.217011935483871e-2 3.550936375606814e2 3.550936375606814e2
-7.472144838709678e-2 -2.9594725806451616e-2 3.5431122342378745e2 3.5431122342378745e2
-7.472144838709678e-2 -2.701933225806452e-2 3.553648217996345e2 3.553648217996345e2
-7.472144838709678e-2 -2.4443938709677423e-2 3.512189265683533e2 3.512189265683533e2
-7.472144838709678e-2 -2.1868545161290324e-2 3.54947123433941e2 3.54947123433941e2
-7.472144838709678e-2 -1.929315161290323e-2 3.577199546154095e2 3.577199546154095e2
-7.472144838709678e-2 -1.6717758064516135e-2 3.5606854504703216e2 3.5606854504703216e2
-7.472144838709678e-2 -1.4142364516129036e-2 3.539305378742574e2 3.539305378742574e2
-7.472144838709678e-2 -1.1566970967741938e-2 3.5427237849346096e2 3.5427237849346096e2
-7.472144838709678e-2 -8.991577419354843e-3 3.553939307738503e2 3.553939307738503e2
-7.472144838709678e-2 -6.416183870967748e-3 3.613385930420106e2 3.613385930420106e2
-7.472144838709678e-2 -3.8407903225806464e-3 3.623506198480397e2 3.623506198480397e2
-7.472144838709678e-2 -1.2653967741935515e-3 3.6139202133667897e2 3.6139202133667897e2
-7.472144838709678e-2 1.3099967741935434e-3 3.627683014137217e2 3.627683014137217e2
-7.472144838709678e-2 3.8853903225806383e-3 3.5897618201260246e2 3.5897618201260246e2
-7.472144838709678e-2 6.460783870967733e-3 3.602103876007953e2 3.602103876007953e2
-7.472144838709678e-2 9.036177419354835e-3 3.625373235682306e2 3.625373235682306e2
-7.472144838709678e-2 1.161157096774193e-2 3.593984411086167e2 3.593984411086167e2
-7.472144838709678e-2 1.4186964516129025e-2 3.540511140683287e2 3.540511140683287e2
-7.472144838709678e-2 1.6762358064516127e-2 3.612981094744395e2 3.612981094744395e2
-7.472144838709678e-2 1.933775161290322e-2 3.583723701196106e2 3.583723701196106e2
-7.472144838709678e-2 2.1913145161290316e-2 3.553283776973662e2 3.553283776973662e2
-7.472144838709678e-2 2.448853870967741e-2 3.540860014481814e2 3.540860014481814e2
-7.472144838709678e-2 2.7063932258064506e-2 3.5552312871840934e2 3.5552312871840934e2
-7.472144838709678e-2 2.96393258064516e-2 3.608126444194531e2 3.608126444194531e2
-7.472144838709678e-2 3.221471935483871e-2 3.641079450192381e2 3.641079450192381e2
-7.472144838709678e-2 3.4790112903225805e-2 3.5797846667758205e2 3.5797846667758205e2
-7.472144838709678e-2 3.73655064516129e-2 3.614577004479364e2 3.614577004479364e2
-7.472144838709678e-2 3.99409e-2 3.71e2 3.71e2

-6.956729677419356e-2 -3.98963e-2 3.5195375257695e2 3.5195375257695e2
-6.956729677419356e-2 -3.732090645161291e-2 3.5248090085908126e2 3.5248090085908126e2
-6.956729677419356e-2 -3.4745512903225806e-2 3.541308811912363e2 3.541308811912363e2
-6.956729677419356e-2 -3.217011935483871e-2 3.529486465170419e2 3.529486465170419e2
-6.956729677419356e-2 -2.9594725806451616e-2 3.5044235600870053e2 3.5044235600870053e2
-6.956729677419356e-2 -2.701933225806452e-2 3.529459782845475e2 3.529459782845475e2
-6.956729677419356e-2 -2.4443938709677423e-2 3.5363592559554587e2 3.5363592559554587e2
-6.956729677419356e-2 -2.1868545161290324e-2 3.577319440138477e2 3.577319440138477e2
-6.956729677419356e-2 -1.929315161290323e-2 3.575378749702221e2 3.575378749702221e2
-6.956729677419356e-2 -1.6717758064516135e-2 3.522316822823174e2 3.522316822823174e2
-6.956729677419356e-2 -1.4142364516129036e-2 3.5263523017941804e2 3.5263523017941804e2
-6.956729677419356e-2 -1.1566970967741938e-2 3.5611547014790824e2 3.5611547014790824e2
-6.956729677419356e-2 -8.991577419354843e-3 3.5882119208046686e2 3.5882119208046686e2
-6.956729677419356e-2 -6.416183870967748e-3 3.636449995400657e2 3.636449995400657e2
-6.956729677419356e-2 -3.8407903225806464e-3 3.6298076620951394e2 3.6298076620951394e2
-6.956729677419356e-2 -1.2653967741935515e-3 3.5959554850240096e2 3.5959554850240096e2
-6.956729677419356e-2 1.3099967741935434e-3 3.5847875305785925e2 3.5847875305785925e2
-6.956729677419356e-2 3.8853903225806383e-3 3.5597331246050976e2 3.5597331246050976e2
-6.956729677419356e-2 6.460783870967733e-3 3.5331697517811943e2 3.5331697517811943e2
-6.956729677419356e-2 9.036177419354835e-3 3.5621079519515564e2 3.5621079519515564e2
-6.956729677419356e-2 1.161157096774193e-2 3.5597411241367763e2 3.5597411241367763e2
-6.956729677419356e-2 1.4186964516129025e-2 3.5099167652213237e2 3.5099167652213237e2
-6.956729677419356e-2 1.6762358064516127e-2 3.5460368947043963e2 3.5460368947043963e2
-6.956729677419356e-2 1.933775161290322e-2 3.559953795345067e2 3.559953795345067e2
-6.956729677419356e-2 2.1913145161290316e-2 3.5134221820130335e2 3.5134221820130335e2
-6.956729677419356e-2 2.448853870967741e-2 3.4453350961118235e2 3.4453350961118235e2
-6.956729677419356e-2 2.7063932258064506e-2 3.4859472899889505e2 3.4859472899889505e2
-6.956729677419356e-2 2.96393258064516e-2 3.524763170484292e2 3.524763170484292e2
-6.956729677419356e-2 3.221471935483871e-2 3.5609829640844e2 3.5609829640844e2
-6.956729677419356e-2 3.4790112903225805e-2 3.5257114898348493e2 3.5257114898348493e2
-6.956729677419356e-2 3.73655064516129e-2 3.6612130174764576e2 3.6612130174764576e2
-6.956729677419356e-2 3.99409e-2 3.71e2 3.71e2

-6.441314516129033e-2 -3.98963e-2 3.4552476911700126e2 3.4552476911700126e2
-6.441314516129033e-2 -3.732090645161291e-2 3.447379909205068e2 3.447379909205068e2
-6.441314516129033e-2 -3.4745512903225806e-2 3.487253804009936e2 3.487253804009936e2
-6.441314516129033e-2 -3.217011935483871e-2 3.51044793744066e2 3.51044793744066e2
-6.441314516129033e-2 -2.9594725806451616e-2 3.4913709374485325e2 3.4913709374485325e2
-6.441314516129033e-2 -2.701933225806452e-2 3.4553244427952546e2 3.4553244427952546e2
-6.441314516129033e-2 -2.4443938709677423e-2 3.4762851881311695e2 3.4762851881311695e2
-6.441314516129033e-2 -2.1868545161290324e-2 3.4980011015087956e2 3.4980011015087956e2
-6.441314516129033e-2 -1.929315161290323e-2 3.473740873358446e2 3.473740873358446e2
-6.441314516129033e-2 -1.6717758064516135e-2 3.4247631777750433e2 3.4247631777750433e2
-6.441314516129033e-2 -1.4142364516129036e-2 3.488536644558345e2 3.488536644558345e2
-6.441314516129033e-2 -1.1566970967741938e-2 3.5283731279315344e2 3.5283731279315344e2
-6.441314516129033e-2 -8.991577419354843e-3 3.560614274372013e2 3.560614274372013e2
-6.441314516129033e-2 -6.416183870967748e-3 3.582436807073072e2 3.582436807073072e2
-6.441314516129033e-2 -3.8407903225806464e-3 3.5818289853938126e2 3.5818289853938126e2
-6.441314516129033e-2 -1.2653967741935515e-3 3.562108972004452e2 3.562108972004452e2
-6.441314516129033e-2 1.3099967741935434e-3 3.55961896500739e2 3.55961896500739e2
-6.441314516129033e-2 3.8853903225806383e-3 3.514645446473275e2 3.514645446473275e2
-6.441314516129033e-2 6.460783870967733e-3 3.460281949541741e2 3.460281949541741e2
-6.441314516129033e-2 9.036177419354835e-3 3.459063512247742e2 3.459063512247742e2
-6.441314516129033e-2 1.161157096774193e-2 3.5014337303718435e2 3.5014337303718435e2
-6.441314516129033e-2 1.4186964516129025e-2 3.4625717638189553e2 3.4625717638189553e2
-6.441314516129033e-2 1.6762358064516127e-2 3.477249045723317e2 3.477249045723317e2
-6.441314516129033e-2 1.933775161290322e-2 3.522762973680479e2 3.522762973680479e2
-6.441314516129033e-2 2.1913145161290316e-2 3.474877940135738e2 3.474877940135738e2
-6.441314516129033e-2 2.448853870967741e-2 3.4572793807362945e2 3.4572793807362945e2
-6.441314516129033e-2 2.7063932258064506e-2 3.4395634081568005e2 3.4395634081568005e2
-6.441314516129033e-2 2.96393258064516e-2 3.457380948937333e2 3.457380948937333e2
-6.441314516129033e-2 3.221471935483871e-2 3.445249063936569e2 3.445249063936569e2
-6.441314516129033e-2 3.4790112903225805e-2 3.4173310626254636e2 3.4173310626254636e2
-6.441314516129033e-2 3.73655064516129e-2 3.7100000000000006e2 3.7100000000000006e2
-6.441314516129033e-2 3.99409e-2 3.673370599919954e2 3.673370599919954e2

-5.92589935483871e-2 -3.98963e-2 3.531139273992065e2 3.531139273992065e2
-5.92589935483871e-2 -3.732090645161291e-2 3.5131450797435144e2 3.5131450797435144e2
-5.92589935483871e-2 -3.4745512903225806e-2 3.5102167342718127e2 3.5102167342718127e2
-5.92589935483871e-2 -3.217011935483871e-2 3.5132277908897856e2 3.5132277908897856e2
-5.92589935483871e-2 -2.9594725806451616e-2 3.484193567340535e2 3.484193567340535e2
-5.92589935483871e-2 -2.701933225806452e-2 3.474407858861848e2 3.474407858861848e2
-5.92589935483871e-2 -2.4443938709677423e-2 3.517812918854433e2 3.517812918854433e2
-5.92589935483871e-2 -2.1868545161290324e-2 3.5266940220343014e2 3.5266940220343014e2
-5.92589935483871e-2 -1.929315161290323e-2 3.48907158279282e2 3.48907158279282e2
-5.92589935483871e-2 -1.6717758064516135e-2 3.5293898948069324e2 3.5293898948069324e2
-5.92589935483871e-2 -1.4142364516129036e-2 3.534594274698618e2 3.534594274698618e2
-5.92589935483871e-2 -1.1566970967741938e-2 3.533040900066242e2 3.533040900066242e2
-5.92589935483871e-2 -8.991577419354843e-3 3.5413758101115576e2 3.5413758101115576e2
-5.92589935483871e-2 -6.416183870967748e-3 3.5485111694012426e2 3.5485111694012426e2
-5.92589935483871e-2 -3.8407903225806464e-3 3.559792976577087e2 3.559792976577087e2
-5.92589935483871e-2 -1.2653967741935515e-3 3.5357251309934003e2 3.5357251309934003e2
-5.92589935483871e-2 1.3099967741935434e-3 3.527524883845281e2 3.527524883845281e2
-5.92589935483871e-2 3.8853903225806383e-3 3.5047017479006036e2 3.5047017479006036e2
-5.92589935483871e-2 6.460783870967733e-3 3.4978589550473095e2 3.4978589550473095e2
-5.92589935483871e-2 9.036177419354835e-3 3.5278751506550907e2 3.5278751506550907e2
-5.92589935483871e-2 1.161157096774193e-2 3.5454587127203774e2 3.5454587127203774e2
-5.92589935483871e-2 1.4186964516129025e-2 3.5204303550837784e2 3.5204303550837784e2
-5.92589935483871e-2 1.6762358064516127e-2 3.51655180060635e2 3.51655180060635e2
-5.92589935483871e-2 1.933775161290322e-2 3.521955586218851e2 3.521955586218851e2
-5.92589935483871e-2 2.1913145161290316e-2 3.4874111114830055e2 3.4874111114830055e2
-5.92589935483871e-2 2.448853870967741e-2 3.49829155687816e2 3.49829155687816e2
-5.92589935483871e-2 2.7063932258064506e-2 3.5018956878563705e2 3.5018956878563705e2
-5.92589935483871e-2 2.96393258064516e-2 3.5218381367308046e2 3.5218381367308046e2
-5.92589935483871e-2 3.221471935483871e-2 3.4757019510129254e2 3.4757019510129254e2
-5.92589935483871e-2 3.4790112903225805e-2 3.631851520930479e2 3.631851520930479e2
-5.92589935483871e-2 3.73655064516129e-2 3.71e2 3.71e2
-5.92589935483871e-2 3.99409e-2 3.5979512466917635e2 3.5979512466917635e2

-5.410484193548388e-2 -3.98963e-2 3.5730558608287606e2 3.5730558608287606e2
-5.410484193548388e-2 -3.732090645161291e-2 3.560147758275481e2 3.560147758275481e2
-5.410484193548388e-2 -3.4745512903225806e-2 3.536298119615743e2 3.536298119615743e2
-5.410484193548388e-2 -3.217011935483871e-2 3.5187168661326893e2 3.5187168661326893e2
-5.410484193548388e-2 -2.9594725806451616e-2 3.499847498925491e2 3.499847498925491e2
-5.410484193548388e-2 -2.701933225806452e-2 3.499771517991466e2 3.499771517991466e2
-5.410484193548388e-2 -2.4443938709677423e-2 3.5240210070121856e2 3.5240210070121856e2
-5.410484193548388e-2 -2.1868545161290324e-2 3.5161523700772204e2 3.5161523700772204e2
-5.410484193548388e-2 -1.929315161290323e-2 3.5176159783430836e2 3.5176159783430836e2
-5.410484193548388e-2 -1.6717758064516135e-2 3.5625355117279304e2 3.5625355117279304e2
-5.410484193548388e-2 -1.4142364516129036e-2 3.532708292333314e2 3.532708292333314e2
-5.410484193548388e-2 -1.1566970967741938e-2 3.535022012116608e2 3.535022012116608e2
-5.410484193548388e-2 -8.991577419354843e-3 3.544934649707439e2 3.544934649707439e2
-5.410484193548388e-2 -6.416183870967748e-3 3.567080247342572e2 3.567080247342572e2
-5.410484193548388e-2 -3.8407903225806464e-3 3.593484777084865e2 3.593484777084865e2
-5.410484193548388e-2 -1.2653967741935515e-3 3.5843520999161564e2 3.5843520999161564e2
-5.410484193548388e-2 1.3099967741935434e-3 3.5824978020280776e2 3.5824978020280776e2
-5.410484193548388e-2 3.8853903225806383e-3 3.5601592933367897e2 3.5601592933367897e2
-5.410484193548388e-2 6.460783870967733e-3 3.572139334548528e2 3.572139334548528e2
-5.410484193548388e-2 9.036177419354835e-3 3.547809581705995e2 3.547809581705995e2
-5.410484193548388e-2 1.161157096774193e-2 3.5395202556739855e2 3.5395202556739855e2
-5.410484193548388e-2 1.4186964516129025e-2 3.496774155433803e2 3.496774155433803e2
-5.410484193548388e-2 1.6762358064516127e-2 3.5198273040241975e2 3.5198273040241975e2
-5.410484193548388e-2 1.933775161290322e-2 3.502739723448952e2 3.502739723448952e2
-5.410484193548388e-2 2.1913145161290316e-2 3.4785242310599085e2 3.4785242310599085e2
-5.410484193548388e-2 2.448853870967741e-2 3.470874612365448e2 3.470874612365448e2
-5.410484193548388e-2 2.7063932258064506e-2 3.531451859926887e2 3.531451859926887e2
-5.410484193548388e-2 2.96393258064516e-2 3.500356885500518e2 3.500356885500518e2
-5.410484193548388e-2 3.221471935483871e-2 3.5696401701473246e2 3.5696401701473246e2
-5.410484193548388e-2 3.4790112903225805e-2 3.684535470533801e2 3.684535470533801e2
-5.410484193548388e-2 3.73655064516129e-2 3.71e2 3.71e2
-5.410484193548388e-2 3.99409e-2 3.618501861210505e2 3.618501861210505e2

-4.895069032258065e-2 -3.98963e-2 3.5908842558616567e2 3.5908842558616567e2
-4.895069032258065e-2 -3.732090645161291e-2 3.5609917757629995e2 3.5609917757629995e2
-4.895069032258065e-2 -3.4745512903225806e-2 3.5444350709471394e2 3.5444350709471394e2
-4.895069032258065e-2 -3.217011935483871e-2 3.5727633031603597e2 3.5727633031603597e2
-4.895069032258065e-2 -2.9594725806451616e-2 3.536885879658867e2 3.536885879658867e2
-4.895069032258065e-2 -2.701933225806452e-2 3.549425768381171e2 3.549425768381171e2
-4.895069032258065e-2 -2.4443938709677423e-2 3.555481878074063e2 3.555481878074063e2
-4.895069032258065e-2 -2.1868545161290324e-2 3.5376405694257005e2 3.5376405694257005e2
-4.895069032258065e-2 -1.929315161290323e-2 3.526755317401151e2 3.526755317401151e2
-4.895069032258065e-2 -1.6717758064516135e-2 3.5812601887650004e2 3.5812601887650004e2
-4.895069032258065e-2 -1.4142364516129036e-2 3.5493330979262595e2 3.5493330979262595e2
-4.895069032258065e-2 -1.1566970967741938e-2 3.504704327959813e2 3.504704327959813e2
-4.895069032258065e-2 -8.991577419354843e-3 3.543938753463664e2 3.543938753463664e2
-4.895069032258065e-2 -6.416183870967748e-3 3.574963939211931e2 3.574963939211931e2
-4.895069032258065e-2 -3.8407903225806464e-3 3.591906247077587e2 3.591906247077587e2
-4.895069032258065e-2 -1.2653967741935515e-3 3.6042779631468983e2 3.6042779631468983e2
-4.895069032258065e-2 1.3099967741935434e-3 3.6128579874592657e2 3.6128579874592657e2
-4.895069032258065e-2 3.8853903225806383e-3 3.627726264527293e2 3.627726264527293e2
-4.895069032258065e-2 6.460783870967733e-3 3.577534581870938e2 3.577534581870938e2
-4.895069032258065e-2 9.036177419354835e-3 3.573638708973016e2 3.573638708973016e2
-4.895069032258065e-2 1.161157096774193e-2 3.5592221391998163e2 3.5592221391998163e2
-4.895069032258065e-2 1.4186964516129025e-2 3.521923724637558e2 3.521923724637558e2
-4.895069032258065e-2 1.6762358064516127e-2 3.5623149575063104e2 3.5623149575063104e2
-4.895069032258065e-2 1.933775161290322e-2 3.533954654402085e2 3.533954654402085e2
-4.895069032258065e-2 2.1913145161290316e-2 3.512599643516346e2 3.512599643516346e2
-4.895069032258065e-2 2.448853870967741e-2 3.542904798093026e2 3.542904798093026e2
-4.895069032258065e-2 2.7063932258064506e-2 3.540067576449297e2 3.540067576449297e2
-4.895069032258065e-2 2.96393258064516e-2 3.4959935737600193e2 3.4959935737600193e2
-4.895069032258065e-2 3.221471935483871e-2 3.660962696821938e2 3.660962696821938e2
-4.895069032258065e-2 3.4790112903225805e-2 3.71e2 3.71e2
-4.895069032258065e-2 3.73655064516129e-2 3.65916293581614e2 3.65916293581614e2
-4.895069032258065e-2 3.99409e-2 3.65985795338536e2 3.65985795338536e2

-4.3796538709677424e-2 -3.98963e-2 3.581508967938986e2 3.581508967938986e2
-4.3796538709677424e-2 -3.732090645161291e-2 3.5743991678047627e2 3.5743991678047627e2
-4.3796538709677424e-2 -3.4745512903225806e-2 3.578059527513862e2 3.578059527513862e2
-4.3796538709677424e-2 -3.217011935483871e-2 3.605004296791976e2 3.605004296791976e2
-4.3796538709677424e-2 -2.9594725806451616e-2 3.585812972860072e2 3.585812972860072e2
-4.3796538709677424e-2 -2.701933225806452e-2 3.582479197496278e2 3.582479197496278e2
-4.3796538709677424e-2 -2.4443938709677423e-2 3.579677925252612e2 3.579677925252612e2
-4.3796538709677424e-2 -2.1868545161290324e-2 3.583501650664452e2 3.583501650664452e2
-4.3796538709677424e-2 -1.929315161290323e-2 3.552532203440717e2 3.552532203440717e2
-4.3796538709677424e-2 -1.6717758064516135e-2 3.55017657506873e2 3.55017657506873e2
-4.3796538709677424e-2 -1.4142364516129036e-2 3.5560747702048167e2 3.5560747702048167e2
-4.3796538709677424e-2 -1.1566970967741938e-2 3.6170372413062825e2 3.6170372413062825e2
-4.3796538709677424e-2 -8.991577419354843e-3 3.623536354487596e2 3.623536354487596e2
-4.3796538709677424e-2 -6.416183870967748e-3 3.6194525762442754e2 3.6194525762442754e2
-4.3796538709677424e-2 -3.8407903225806464e-3 3.620966077488765e2 3.620966077488765e2
-4.3796538709677424e-2 -1.2653967741935515e-3 3.6345965182724257e2 3.6345965182724257e2
-4.3796538709677424e-2 1.3099967741935434e-3 3.62710285430219e2 3.62710285430219e2
-4.3796538709677424e-2 3.8853903225806383e-3 3.6383750315130357e2 3.6383750315130357e2
-4.3796538709677424e-2 6.460783870967733e-3 3.6148666548702715e2 3.6148666548702715e2
-4.3796538709677424e-2 9.036177419354835e-3 3.604133210935005e2 3.604133210935005e2
-4.3796538709677424e-2 1.161157096774193e-2 3.622218189280546e2 3.622218189280546e2
-4.3796538709677424e-2 1.4186964516129025e-2 3.6051484501816384e2 3.6051484501816384e2
-4.3796538709677424e-2 1.6762358064516127e-2 3.650375127638361e2 3.650375127638361e2
-4.3796538709677424e-2 1.933775161290322e-2 3.55265998932726e2 3.55265998932726e2
-4.3796538709677424e-2 2.1913145161290316e-2 3.5683636977678117e2 3.5683636977678117e2
-4.3796538709677424e-2 2.448853870967741e-2 3.626728456476416e2 3.626728456476416e2
-4.3796538709677424e-2 2.7063932258064506e-2 3.619164968434106e2 3.619164968434106e2
-4.3796538709677424e-2 2.96393258064516e-2 3.670554234420739e2 3.670554234420739e2
-4.3796538709677424e-2 3.221471935483871e-2 3.7099999999999994e2 3.7099999999999994e2
-4.3796538709677424e-2 3.4790112903225805e-2 3.653410810210143e2 3.653410810210143e2
-4.3796538709677424e-2 3.73655064516129e-2 3.552649704683735e2 3.552649704683735e2
-4.3796538709677424e-2 3.99409e-2 3.664226406046289e2 3.664226406046289e2

-3.86423870967742e-2 -3.98963e-2 3.524054508302766e2 3.524054508302766e2
-3.86423870967742e-2 -3.732090645161291e-2 3.518198527628417e2 3.518198527628417e2
-3.86423870967742e-2 -3.4745512903225806e-2 3.530013826231059e2 3.530013826231059e2
-3.86423870967742e-2 -3.217011935483871e-2 3.5399846796551395e2 3.5399846796551395e2
-3.86423870967742e-2 -2.9594725806451616e-2 3.557947589238501e2 3.557947589238501e2
-3.86423870967742e-2 -2.701933225806452e-2 3.5612993901871556e2 3.5612993901871556e2
-3.86423870967742e-2 -2.4443938709677423e-2 3.5797244414112185e2 3.5797244414112185e2
-3.86423870967742e-2 -2.1868545161290324e-2 3.562882987180791e2 3.562882987180791e2
-3.86423870967742e-2 -1.929315161290323e-2 3.534338240632544e2 3.534338240632544e2
-3.86423870967742e-2 -1.6717758064516135e-2 3.507214431960788e2 3.507214431960788e2
-3.86423870967742e-2 -1.4142364516129036e-2 3.501488525100121e2 3.501488525100121e2
-3.86423870967742e-2 -1.1566970967741938e-2 3.543503270577222e2 3.543503270577222e2
-3.86423870967742e-2 -8.991577419354843e-3 3.512436647166113e2 3.512436647166113e2
-3.86423870967742e-2 -6.416183870967748e-3 3.549356033332368e2 3.549356033332368e2
-3.86423870967742e-2 -3.8407903225806464e-3 3.5562285863664465e2 3.5562285863664465e2
-3.86423870967742e-2 -1.2653967741935515e-3 3.557353748313756e2 3.557353748313756e2
-3.86423870967742e-2 1.3099967741935434e-3 3.546620897275789e2 3.546620897275789e2
-3.86423870967742e-2 3.8853903225806383e-3 3.562335796997314e2 3.562335796997314e2
-3.86423870967742e-2 6.460783870967733e-3 3.601700464939745e2 3.601700464939745e2
-3.86423870967742e-2 9.036177419354835e-3 3.6015324704411375e2 3.6015324704411375e2
-3.86423870967742e-2 1.161157096774193e-2 3.597303080066585e2 3.597303080066585e2
-3.86423870967742e-2 1.4186964516129025e-2 3.5785481532465496e2 3.5785481532465496e2
-3.86423870967742e-2 1.6762358064516127e-2 3.5442681183007227e2 3.5442681183007227e2
-3.86423870967742e-2 1.933775161290322e-2 3.467163171097151e2 3.467163171097151e2
-3.86423870967742e-2 2.1913145161290316e-2 3.4311864327212174e2 3.4311864327212174e2
-3.86423870967742e-2 2.448853870967741e-2 3.5285117519858517e2 3.5285117519858517e2
-3.86423870967742e-2 2.7063932258064506e-2 3.5978575489814835e2 3.5978575489814835e2
-3.86423870967742e-2 2.96393258064516e-2 3.71e2 3.71e2
-3.86423870967742e-2 3.221471935483871e-2 3.6298223375213854e2 3.6298223375213854e2
-3.86423870967742e-2 3.4790112903225805e-2 3.5645781389043594e2 3.5645781389043594e2
-3.86423870967742e-2 3.73655064516129e-2 3.5099003390860133e2 3.5099003390860133e2
-3.86423870967742e-2 3.99409e-2 3.62755955457015e2 3.62755955457015e2

-3.3488235483870976e-2 -3.98963e-2 3.503175712606345e2 3.503175712606345e2
-3.3488235483870976e-2 -3.732090645161291e-2 3.516064411764492e2 3.516064411764492e2
-3.3488235483870976e-2 -3.4745512903225806e-2 3.506464198839184e2 3.506464198839184e2
-3.3488235483870976e-2 -3.217011935483871e-2 3.5061636177038076e2 3.5061636177038076e2
-3.3488235483870976e-2 -2.9594725806451616e-2 3.4994443043276897e2 3.4994443043276897e2
-3.3488235483870976e-2 -2.701933225806452e-2 3.533846083137235e2 3.533846083137235e2
-3.3488235483870976e-2 -2.4443938709677423e-2 3.530169871141951e2 3.530169871141951e2
-3.3488235483870976e-2 -2.1868545161290324e-2 3.4952279811173815e2 3.4952279811173815e2
-3.3488235483870976e-2 -1.929315161290323e-2 3.480185021618233e2 3.480185021618233e2
-3.3488235483870976e-2 -1.6717758064516135e-2 3.519870737043013e2 3.519870737043013e2
-3.3488235483870976e-2 -1.4142364516129036e-2 3.519397388355669e2 3.519397388355669e2
-3.3488235483870976e-2 -1.1566970967741938e-2 3.539144368175116e2 3.539144368175116e2
-3.3488235483870976e-2 -8.991577419354843e-3 3.5124471417395904e2 3.5124471417395904e2
-3.3488235483870976e-2 -6.416183870967748e-3 3.5688753419306096e2 3.5688753419306096e2
-3.3488235483870976e-2 -3.8407903225806464e-3 3.5816543533312404e2 3.5816543533312404e2
-3.3488235483870976e-2 -1.2653967741935515e-3 3.5563786176128434e2 3.5563786176128434e2
-3.3488235483870976e-2 1.3099967741935434e-3 3.5011223601553434e2 3.5011223601553434e2
-3.3488235483870976e-2 3.8853903225806383e-3 3.471831799102519e2 3.471831799102519e2
-3.3488235483870976e-2 6.460783870967733e-3 3.520958769524431e2 3.520958769524431e2
-3.3488235483870976e-2 9.036177419354835e-3 3.542860452205387e2 3.542860452205387e2
-3.3488235483870976e-2 1.161157096774193e-2 3.5394207494160787e2 3.5394207494160787e2
-3.3488235483870976e-2 1.4186964516129025e-2 3.4927544701937416e2 3.4927544701937416e2
-3.3488235483870976e-2 1.6762358064516127e-2 3.448101538182237e2 3.448101538182237e2
-3.3488235483870976e-2 1.933775161290322e-2 3.382268368681447e2 3.382268368681447e2
-3.3488235483870976e-2 2.1913145161290316e-2 3.389929680097032e2 3.389929680097032e2
-3.3488235483870976e-2 2.448853870967741e-2 3.532327131345316e2 3.532327131345316e2
-3.3488235483870976e-2 2.7063932258064506e-2 3.640536814236444e2 3.640536814236444e2
-3.3488235483870976e-2 2.96393258064516e-2 3.71e2 3.71e2
-3.3488235483870976e-2 3.221471935483871e-2 3.6377949109042015e2 3.6377949109042015e2
-3.3488235483870976e-2 3.4790112903225805e-2 3.585386668777479e2 3.585386668777479e2
-3.3488235483870976e-2 3.73655064516129e-2 3.5889703875246533e2 3.5889703875246533e2
-3.3488235483870976e-2 3.99409e-2 3.6528302053672707e2 3.6528302053672707e2

-2.8334083870967752e-2 -3.98963e-2 3.5655609655378663e2 3.5655609655378663e2
-2.8334083870967752e-2 -3.732090645161291e-2 3.560243892495195e2 3.560243892495195e2
-2.8334083870967752e-2 -3.4745512903225806e-2 3.538518880043785e2 3.538518880043785e2
-2.8334083870967752e-2 -3.217011935483871e-2 3.5336169633155123e2 3.5336169633155123e2
-2.8334083870967752e-2 -2.9594725806451616e-2 3.5137860286273786e2 3.5137860286273786e2
-2.8334083870967752e-2 -2.701933225806452e-2 3.537591172513852e2 3.537591172513852e2
-2.8334083870967752e-2 -2.4443938709677423e-2 3.533873479265369e2 3.533873479265369e2
-2.8334083870967752e-2 -2.1868545161290324e-2 3.497977640267857e2 3.497977640267857e2
-2.8334083870967752e-2 -1.929315161290323e-2 3.522746468416508e2 3.522746468416508e2
-2.8334083870967752e-2 -1.6717758064516135e-2 3.563581358362962e2 3.563581358362962e2
-2.8334083870967752e-2 -1.4142364516129036e-2 3.580204534848564e2 3.580204534848564e2
-2.8334083870967752e-2 -1.1566970967741938e-2 3.584818491389074e2 3.584818491389074e2
-2.8334083870967752e-2 -8.991577419354843e-3 3.5853990037409534e2 3.5853990037409534e2
-2.8334083870967752e-2 -6.416183870967748e-3 3.619356620955639e2 3.619356620955639e2
-2.8334083870967752e-2 -3.8407903225806464e-3 3.616232403503381e2 3.616232403503381e2
-2.8334083870967752e-2 -1.2653967741935515e-3 3.586627832618016e2 3.586627832618016e2
-2.8334083870967752e-2 1.3099967741935434e-3 3.549602600039204e2 3.549602600039204e2
-2.8334083870967752e-2 3.8853903225806383e-3 3.572109184947466e2 3.572109184947466e2
-2.8334083870967752e-2 6.460783870967733e-3 3.570761077048276e2 3.570761077048276e2
-2.8334083870967752e-2 9.036177419354835e-3 3.5794695478054695e2 3.5794695478054695e2
-2.8334083870967752e-2 1.161157096774193e-2 3.5450886957641393e2 3.5450886957641393e2
-2.8334083870967752e-2 1.4186964516129025e-2 3.4967776322268736e2 3.4967776322268736e2
-2.8334083870967752e-2 1.6762358064516127e-2 3.475593194214264e2 3.475593194214264e2
-2.8334083870967752e-2 1.933775161290322e-2 3.4542543251204575e2 3.4542543251204575e2
-2.8334083870967752e-2 2.1913145161290316e-2 3.368206515882702e2 3.368206515882702e2
-2.8334083870967752e-2 2.448853870967741e-2 3.513970265682421e2 3.513970265682421e2
-2.8334083870967752e-2 2.7063932258064506e-2 3.678214749533348e2 3.678214749533348e2
-2.8334083870967752e-2 2.96393258064516e-2 3.71e2 3.71e2
-2.8334083870967752e-2 3.221471935483871e-2 3.6626310010787535e2 3.6626310010787535e2
-2.8334083870967752e-2 3.4790112903225805e-2 3.628975951113854e2 3.628975951113854e2
-2.8334083870967752e-2 3.73655064516129e-2 3.6172408174565265e2 3.6172408174565265e2
-2.8334083870967752e-2 3.99409e-2 3.680799356913562e2 3.680799356913562e2

-2.317993225806452e-2 -3.98963e-2 3.600503044491384e2 3.600503044491384e2
-2.317993225806452e-2 -3.732090645161291e-2 3.5924252358120543e2 3.5924252358120543e2
-2.317993225806452e-2 -3.4745512903225806e-2 3.576155426475347e2 3.576155426475347e2
-2.317993225806452e-2 -3.217011935483871e-2 3.5831134987819274e2 3.5831134987819274e2
-2.317993225806452e-2 -2.9594725806451616e-2 3.5873795070247775e2 3.5873795070247775e2
-2.317993225806452e-2 -2.701933225806452e-2 3.590563694072509e2 3.590563694072509e2
-2.317993225806452e-2 -2.4443938709677423e-2 3.6082098409323294e2 3.6082098409323294e2
-2.317993225806452e-2 -2.1868545161290324e-2 3.5795378157502853e2 3.5795378157502853e2
-2.317993225806452e-2 -1.929315161290323e-2 3.5735962775398286e2 3.5735962775398286e2
-2.317993225806452e-2 -1.6717758064516135e-2 3.5915281569880364e2 3.5915281569880364e2
-2.317993225806452e-2 -1.4142364516129036e-2 3.5450167072425035e2 3.5450167072425035e2
-2.317993225806452e-2 -1.1566970967741938e-2 3.589657907182961e2 3.589657907182961e2
-2.317993225806452e-2 -8.991577419354843e-3 3.6057052700134335e2 3.6057052700134335e2
-2.317993225806452e-2 -6.416183870967748e-3 3.628887440532393e2 3.628887440532393e2
-2.317993225806452e-2 -3.8407903225806464e-3 3.588717662444425e2 3.588717662444425e2
-2.317993225806452e-2 -1.2653967741935515e-3 3.575381908571185e2 3.575381908571185e2
-2.317993225806452e-2 1.3099967741935434e-3 3.608730589696276e2 3.608730589696276e2
-2.317993225806452e-2 3.8853903225806383e-3 3.6187922996542744e2 3.6187922996542744e2
-2.317993225806452e-2 6.460783870967733e-3 3.6056696053728416e2 3.6056696053728416e2
-2.317993225806452e-2 9.036177419354835e-3 3.581559415645032e2 3.581559415645032e2
-2.317993225806452e-2 1.161157096774193e-2 3.579404364287284e2 3.579404364287284e2
-2.317993225806452e-2 1.4186964516129025e-2 3.589074794983328e2 3.589074794983328e2
-2.317993225806452e-2 1.6762358064516127e-2 3.5494943170570275e2 3.5494943170570275e2
-2.317993225806452e-2 1.933775161290322e-2 3.516634463379964e2 3.516634463379964e2
-2.317993225806452e-2 2.1913145161290316e-2 3.4584197853302965e2 3.4584197853302965e2
-2.317993225806452e-2 2.448853870967741e-2 3.485050677508902e2 3.485050677508902e2
-2.317993225806452e-2 2.7063932258064506e-2 3.5952843242077165e2 3.5952843242077165e2
-2.317993225806452e-2 2.96393258064516e-2 3.6307527924585577e2 3.6307527924585577e2
-2.317993225806452e-2 3.221471935483871e-2 3.631111330450701e2 3.631111330450701e2
-2.317993225806452e-2 3.4790112903225805e-2 3.648590231616368e2 3.648590231616368e2
-2.317993225806452e-2 3.73655064516129e-2 3.641921237153257e2 3.641921237153257e2
-2.317993225806452e-2 3.99409e-2 3.71e2 3.71e2

-1.8025780645161298e-2 -3.98963e-2 3.5988504231623745e2 3.5988504231623745e2
-1.8025780645161298e-2 -3.732090645161291e-2 3.610371958009902e2 3.610371958009902e2
-1.8025780645161298e-2 -3.4745512903225806e-2 3.59141495687655e2 3.59141495687655e2
-1.8025780645161298e-2 -3.217011935483871e-2 3.5932461417796685e2 3.5932461417796685e2
-1.8025780645161298e-2 -2.9594725806451616e-2 3.5907560702370523e2 3.5907560702370523e2
-1.8025780645161298e-2 -2.701933225806452e-2 3.5586610303462544e2 3.5586610303462544e2
-1.8025780645161298e-2 -2.4443938709677423e-2 3.5459206560229745e2 3.5459206560229745e2
-1.8025780645161298e-2 -2.1868545161290324e-2 3.566405150675854e2 3.566405150675854e2
-1.8025780645161298e-2 -1.929315161290323e-2 3.570845678275435e2 3.570845678275435e2
-1.8025780645161298e-2 -1.6717758064516135e-2 3.5746241346709394e2 3.5746241346709394e2
-1.8025780645161298e-2 -1.4142364516129036e-2 3.5445187767908124e2 3.5445187767908124e2
-1.8025780645161298e-2 -1.1566970967741938e-2 3.5712348361180784e2 3.5712348361180784e2
-1.8025780645161298e-2 -8.991577419354843e-3 3.6176070722304945e2 3.6176070722304945e2
-1.8025780645161298e-2 -6.416183870967748e-3 3.633694309830444e2 3.633694309830444e2
-1.8025780645161298e-2 -3.8407903225806464e-3 3.6129713914177e2 3.6129713914177e2
-1.8025780645161298e-2 -1.2653967741935515e-3 3.614316657516357e2 3.614316657516357e2
-1.8025780645161298e-2 1.3099967741935434e-3 3.685594892967725e2 3.685594892967725e2
-1.8025780645161298e-2 3.8853903225806383e-3 3.642804833625586e2 3.642804833625586e2
-1.8025780645161298e-2 6.460783870967733e-3 3.619630840229532e2 3.619630840229532e2
-1.8025780645161298e-2 9.036177419354835e-3 3.5930877824647166e2 3.5930877824647166e2
-1.8025780645161298e-2 1.161157096774193e-2 3.572043822026859e2 3.572043822026859e2
-1.8025780645161298e-2 1.4186964516129025e-2 3.5443552762592185e2 3.5443552762592185e2
-1.8025780645161298e-2 1.6762358064516127e-2 3.5143524557580696e2 3.5143524557580696e2
-1.8025780645161298e-2 1.933775161290322e-2 3.447371125338471e2 3.447371125338471e2
-1.8025780645161298e-2 2.1913145161290316e-2 3.367611913229617e2 3.367611913229617e2
-1.8025780645161298e-2 2.448853870967741e-2 3.501690326670562e2 3.501690326670562e2
-1.8025780645161298e-2 2.7063932258064506e-2 3.628587902683582e2 3.628587902683582e2
-1.8025780645161298e-2 2.96393258064516e-2 3.6504169463884034e2 3.6504169463884034e2
-1.8025780645161298e-2 3.221471935483871e-2 3.593660837483934e2 3.593660837483934e2
-1.8025780645161298e-2 3.4790112903225805e-2 3.5867928896240625e2 3.5867928896240625e2
-1.8025780645161298e-2 3.73655064516129e-2 3.63028431771883e2 3.63028431771883e2
-1.8025780645161298e-2 3.99409e-2 3.71e2 3.71e2

-1.2871629032258067e-2 -3.98963e-2 3.5279804966321257e2 3.5279804966321257e2
-1.2871629032258067e-2 -3.732090645161291e-2 3.565063932554551e2 3.565063932554551e2
-1.2871629032258067e-2 -3.4745512903225806e-2 3.5248017918772945e2 3.5248017918772945e2
-1.2871629032258067e-2 -3.217011935483871e-2 3.516328510171359e2 3.516328510171359e2
-1.2871629032258067e-2 -2.9594725806451616e-2 3.520774344565142e2 3.520774344565142e2
-1.2871629032258067e-2 -2.701933225806452e-2 3.538094654949474e2 3.538094654949474e2
-1.2871629032258067e-2 -2.4443938709677423e-2 3.567532403192274e2 3.567532403192274e2
-1.2871629032258067e-2 -2.1868545161290324e-2 3.534621093433639e2 3.534621093433639e2
-1.2871629032258067e-2 -1.929315161290323e-2 3.483341264907324e2 3.483341264907324e2
-1.2871629032258067e-2 -1.6717758064516135e-2 3.4553373115520765e2 3.4553373115520765e2
-1.2871629032258067e-2 -1.4142364516129036e-2 3.456832109007852e2 3.456832109007852e2
-1.2871629032258067e-2 -1.1566970967741938e-2 3.4590613045223574e2 3.4590613045223574e2
-1.2871629032258067e-2 -8.991577419354843e-3 3.526434302711686e2 3.526434302711686e2
-1.2871629032258067e-2 -6.416183870967748e-3 3.5502644042059023e2 3.5502644042059023e2
-1.2871629032258067e-2 -3.8407903225806464e-3 3.543459841755718e2 3.543459841755718e2
-1.2871629032258067e-2 -1.2653967741935515e-3 3.559043237345751e2 3.559043237345751e2
-1.2871629032258067e-2 1.3099967741935434e-3 3.6047790217834097e2 3.6047790217834097e2
-1.2871629032258067e-2 3.8853903225806383e-3 3.551916106562872e2 3.551916106562872e2
-1.2871629032258067e-2 6.460783870967733e-3 3.554177072620926e2 3.554177072620926e2
-1.2871629032258067e-2 9.036177419354835e-3 3.5399193608225596e2 3.5399193608225596e2
-1.2871629032258067e-2 1.161157096774193e-2 3.562039859017463e2 3.562039859017463e2
-1.2871629032258067e-2 1.4186964516129025e-2 3.463633183551792e2 3.463633183551792e2
-1.2871629032258067e-2 1.6762358064516127e-2 3.345216726779137e2 3.345216726779137e2
-1.2871629032258067e-2 1.933775161290322e-2 3.2145290997031833e2 3.2145290997031833e2
-1.2871629032258067e-2 2.1913145161290316e-2 3.233474588967456e2 3.233474588967456e2
-1.2871629032258067e-2 2.448853870967741e-2 3.4422880463344e2 3.4422880463344e2
-1.2871629032258067e-2 2.7063932258064506e-2 3.5993840044450366e2 3.5993840044450366e2
-1.2871629032258067e-2 2.96393258064516e-2 3.639509602142479e2 3.639509602142479e2
-1.2871629032258067e-2 3.221471935483871e-2 3.5895671094300644e2 3.5895671094300644e2
-1.2871629032258067e-2 3.4790112903225805e-2 3.569242197537699e2 3.569242197537699e2
-1.2871629032258067e-2 3.73655064516129e-2 3.608155705490035e2 3.608155705490035e2
-1.2871629032258067e-2 3.99409e-2 3.71e2 3.71e2

-7.717477419354843e-3 -3.98963e-2 3.47895763546766e2 3.47895763546766e2
-7.717477419354843e-3 -3.732090645161291e-2 3.496488200526431e2 3.496488200526431e2
-7.717477419354843e-3 -3.4745512903225806e-2 3.480084956536883e2 3.480084956536883e2
-7.717477419354843e-3 -3.217011935483871e-2 3.4695933979409057e2 3.4695933979409057e2
-7.717477419354843e-3 -2.9594725806451616e-2 3.463673313640468e2 3.463673313640468e2
-7.717477419354843e-3 -2.701933225806452e-2 3.480565935782067e2 3.480565935782067e2
-7.717477419354843e-3 -2.4443938709677423e-2 3.514646631897301e2 3.514646631897301e2
-7.717477419354843e-3 -2.1868545161290324e-2 3.46913079860637e2 3.46913079860637e2
-7.717477419354843e-3 -1.929315161290323e-2 3.4224522176063607e2 3.4224522176063607e2
-7.717477419354843e-3 -1.6717758064516135e-2 3.402275111399128e2 3.402275111399128e2
-7.717477419354843e-3 -1.4142364516129036e-2 3.3848508766466824e2 3.3848508766466824e2
-7.717477419354843e-3 -1.1566970967741938e-2 3.4044133208618865e2 3.4044133208618865e2
-7.717477419354843e-3 -8.991577419354843e-3 3.4489780515608453e2 3.4489780515608453e2
-7.717477419354843e-3 -6.416183870967748e-3 3.459405062579538e2 3.459405062579538e2
-7.717477419354843e-3 -3.8407903225806464e-3 3.4439353397449935e2 3.4439353397449935e2
-7.717477419354843e-3 -1.2653967741935515e-3 3.420795158931433e2 3.420795158931433e2
-7.717477419354843e-3 1.3099967741935434e-3 3.4714656474771857e2 3.4714656474771857e2
-7.717477419354843e-3 3.8853903225806383e-3 3.408930617639276e2 3.408930617639276e2
-7.717477419354843e-3 6.460783870967733e-3 3.444763214720222e2 3.444763214720222e2
-7.717477419354843e-3 9.036177419354835e-3 3.4658552647668586e2 3.4658552647668586e2
-7.717477419354843e-3 1.161157096774193e-2 3.449046294095725e2 3.449046294095725e2
-7.717477419354843e-3 1.4186964516129025e-2 3.348037327647914e2 3.348037327647914e2
-7.717477419354843e-3 1.6762358064516127e-2 3.2710879064930896e2 3.2710879064930896e2
-7.717477419354843e-3 1.933775161290322e-2 3.146793629358726e2 3.146793629358726e2
-7.717477419354843e-3 2.1913145161290316e-2 3.351592654862769e2 3.351592654862769e2
-7.717477419354843e-3 2.448853870967741e-2 3.4439516956172935e2 3.4439516956172935e2
-7.717477419354843e-3 2.7063932258064506e-2 3.511182833882002e2 3.511182833882002e2
-7.717477419354843e-3 2.96393258064516e-2 3.583864311104533e2 3.583864311104533e2
-7.717477419354843e-3 3.221471935483871e-2 3.6010055200822734e2 3.6010055200822734e2
-7.717477419354843e-3 3.4790112903225805e-2 3.5782865926254425e2 3.5782865926254425e2
-7.717477419354843e-3 3.73655064516129e-2 3.6407066289248087e2 3.6407066289248087e2
-7.717477419354843e-3 3.99409e-2 3.71e2 3.71e2

-2.563325806451619e-3 -3.98963e-2 3.4713446653188e2 3.4713446653188e2
-2.563325806451619e-3 -3.732090645161291e-2 3.4986810918767674e2 3.4986810918767674e2
-2.563325806451619e-3 -3.4745512903225806e-2 3.509791232258789e2 3.509791232258789e2
-2.563325806451619e-3 -3.217011935483871e-2 3.511163040088897e2 3.511163040088897e2
-2.563325806451619e-3 -2.9594725806451616e-2 3.486249136935263e2 3.486249136935263e2
-2.563325806451619e-3 -2.701933225806452e-2 3.482421337227548e2 3.482421337227548e2
-2.563325806451619e-3 -2.4443938709677423e-2 3.5230022363385143e2 3.5230022363385143e2
-2.563325806451619e-3 -2.1868545161290324e-2 3.439720889675082e2 3.439720889675082e2
-2.563325806451619e-3 -1.929315161290323e-2 3.4066825430975143e2 3.4066825430975143e2
-2.563325806451619e-3 -1.6717758064516135e-2 3.46093363160248e2 3.46093363160248e2
-2.563325806451619e-3 -1.4142364516129036e-2 3.468125527795117e2 3.468125527795117e2
-2.563325806451619e-3 -1.1566970967741938e-2 3.466116201802088e2 3.466116201802088e2
-2.563325806451619e-3 -8.991577419354843e-3 3.485228541810733e2 3.485228541810733e2
-2.563325806451619e-3 -6.416183870967748e-3 3.488365941774158e2 3.488365941774158e2
-2.563325806451619e-3 -3.8407903225806464e-3 3.4716022645980513e2 3.4716022645980513e2
-2.563325806451619e-3 -1.2653967741935515e-3 3.45134799432544e2 3.45134799432544e2
-2.563325806451619e-3 1.3099967741935434e-3 3.464814358273959e2 3.464814358273959e2
-2.563325806451619e-3 3.8853903225806383e-3 3.469561576417019e2 3.469561576417019e2
-2.563325806451619e-3 6.460783870967733e-3 3.5350319268384436e2 3.5350319268384436e2
-2.563325806451619e-3 9.036177419354835e-3 3.520253118217196e2 3.520253118217196e2
-2.563325806451619e-3 1.161157096774193e-2 3.433232773771034e2 3.433232773771034e2
-2.563325806451619e-3 1.4186964516129025e-2 3.3033089940548217e2 3.3033089940548217e2
-2.563325806451619e-3 1.6762358064516127e-2 3.2627514196894356e2 3.2627514196894356e2
-2.563325806451619e-3 1.933775161290322e-2 3.360984656591324e2 3.360984656591324e2
-2.563325806451619e-3 2.1913145161290316e-2 3.469441555303972e2 3.469441555303972e2
-2.563325806451619e-3 2.448853870967741e-2 3.572982476871041e2 3.572982476871041e2
-2.563325806451619e-3 2.7063932258064506e-2 3.5691923538996843e2 3.5691923538996843e2
-2.563325806451619e-3 2.96393258064516e-2 3.5945754148520825e2 3.5945754148520825e2
-2.563325806451619e-3 3.221471935483871e-2 3.595405305254454e2 3.595405305254454e2
-2.563325806451619e-3 3.4790112903225805e-2 3.622601897837035e2 3.622601897837035e2
-2.563325806451619e-3 3.73655064516129e-2 3.662448574659682e2 3.662448574659682e2
-2.563325806451619e-3 3.99409e-2 3.71e2 3.71e2

2.590825806451605e-3 -3.98963e-2 3.549696509495323e2 3.549696509495323e2
2.590825806451605e-3 -3.732090645161291e-2 3.544149751518257e2 3.544149751518257e2
2.590825806451605e-3 -3.4745512903225806e-2 3.534608411694828e2 3.534608411694828e2
2.590825806451605e-3 -3.217011935483871e-2 3.576644574586358e2 3.576644574586358e2
2.590825806451605e-3 -2.9594725806451616e-2 3.566212714237159e2 3.566212714237159e2
2.590825806451605e-3 -2.701933225806452e-2 3.498215069065727e2 3.498215069065727e2
2.590825806451605e-3 -2.4443938709677423e-2 3.466751954356968e2 3.466751954356968e2
2.590825806451605e-3 -2.1868545161290324e-2 3.4364639054698387e2 3.4364639054698387e2
2.590825806451605e-3 -1.929315161290323e-2 3.4919745783230206e2 3.4919745783230206e2
2.590825806451605e-3 -1.6717758064516135e-2 3.5596059957656246e2 3.5596059957656246e2
2.590825806451605e-3 -1.4142364516129036e-2 3.5386983742439105e2 3.5386983742439105e2
2.590825806451605e-3 -1.1566970967741938e-2 3.496383951890383e2 3.496383951890383e2
2.590825806451605e-3 -8.991577419354843e-3 3.542283742235716e2 3.542283742235716e2
2.590825806451605e-3 -6.416183870967748e-3 3.580497147886396e2 3.580497147886396e2
2.590825806451605e-3 -3.8407903225806464e-3 3.5490928233648765e2 3.5490928233648765e2
2.590825806451605e-3 -1.2653967741935515e-3 3.529149778506046e2 3.529149778506046e2
2.590825806451605e-3 1.3099967741935434e-3 3.5766804464563654e2 3.5766804464563654e2
2.590825806451605e-3 3.8853903225806383e-3 3.6116266826610996e2 3.6116266826610996e2
2.590825806451605e-3 6.460783870967733e-3 3.64282507560682e2 3.64282507560682e2
2.590825806451605e-3 9.036177419354835e-3 3.573333924406628e2 3.573333924406628e2
2.590825806451605e-3 1.161157096774193e-2 3.4602509644356337e2 3.4602509644356337e2
2.590825806451605e-3 1.4186964516129025e-2 3.3473652987813114e2 3.3473652987813114e2
2.590825806451605e-3 1.6762358064516127e-2 3.375227769271264e2 3.375227769271264e2
2.590825806451605e-3 1.933775161290322e-2 3.477951373389181e2 3.477951373389181e2
2.590825806451605e-3 2.1913145161290316e-2 3.585459961793568e2 3.585459961793568e2
2.590825806451605e-3 2.448853870967741e-2 3.63577788070585e2 3.63577788070585e2
2.590825806451605e-3 2.7063932258064506e-2 3.6591850067549694e2 3.6591850067549694e2
2.590825806451605e-3 2.96393258064516e-2 3.659975594591765e2 3.659975594591765e2
2.590825806451605e-3 3.221471935483871e-2 3.638237213943398e2 3.638237213943398e2
2.590825806451605e-3 3.4790112903225805e-2 3.6319220652002014e2 3.6319220652002014e2
2.590825806451605e-3 3.73655064516129e-2 3.674649902987338e2 3.674649902987338e2
2.590825806451605e-3 3.99409e-2 3.71e2 3.71e2

7.744977419354829e-3 -3.98963e-2 3.594982471582925e2 3.594982471582925e2
7.744977419354829e-3 -3.732090645161291e-2 3.581620686766038e2 3.581620686766038e2
7.744977419354829e-3 -3.4745512903225806e-2 3.5794376278444133e2 3.5794376278444133e2
7.744977419354829e-3 -3.217011935483871e-2 3.591358863707201e2 3.591358863707201e2
7.744977419354829e-3 -2.9594725806451616e-2 3.6230566984058447e2 3.6230566984058447e2
7.744977419354829e-3 -2.701933225806452e-2 3.531050465844524e2 3.531050465844524e2
7.744977419354829e-3 -2.4443938709677423e-2 3.5501687573582905e2 3.5501687573582905e2
7.744977419354829e-3 -2.1868545161290324e-2 3.5370209852047026e2 3.5370209852047026e2
7.744977419354829e-3 -1.929315161290323e-2 3.573628107807869e2 3.573628107807869e2
7.744977419354829e-3 -1.6717758064516135e-2 3.6094489742692355e2 3.6094489742692355e2
7.744977419354829e-3 -1.4142364516129036e-2 3.5801208777202004e2 3.5801208777202004e2
7.744977419354829e-3 -1.1566970967741938e-2 3.580229057303682e2 3.580229057303682e2
7.744977419354829e-3 -8.991577419354843e-3 3.60344842421278e2 3.60344842421278e2
7.744977419354829e-3 -6.416183870967748e-3 3.6186358796494267e2 3.6186358796494267e2
7.744977419354829e-3 -3.8407903225806464e-3 3.553124650286562e2 3.553124650286562e2
7.744977419354829e-3 -1.2653967741935515e-3 3.5464182250050817e2 3.5464182250050817e2
7.744977419354829e-3 1.3099967741935434e-3 3.5777396626550245e2 3.5777396626550245e2
7.744977419354829e-3 3.8853903225806383e-3 3.6299345996031224e2 3.6299345996031224e2
7.744977419354829e-3 6.460783870967733e-3 3.625635729966256e2 3.625635729966256e2
7.744977419354829e-3 9.036177419354835e-3 3.5505755264498697e2 3.5505755264498697e2
7.744977419354829e-3 1.161157096774193e-2 3.4210592016452523e2 3.4210592016452523e2
7.744977419354829e-3 1.4186964516129025e-2 3.425298685771035e2 3.425298685771035e2
7.744977419354829e-3 1.6762358064516127e-2 3.5492370707261506e2 3.5492370707261506e2
7.744977419354829e-3 1.933775161290322e-2 3.615294960872722e2 3.615294960872722e2
7.744977419354829e-3 2.1913145161290316e-2 3.641748908363105e2 3.641748908363105e2
7.744977419354829e-3 2.448853870967741e-2 3.6880734697215433e2 3.6880734697215433e2
7.744977419354829e-3 2.7063932258064506e-2 3.6937216617188545e2 3.6937216617188545e2
7.744977419354829e-3 2.96393258064516e-2 3.71e2 3.71e2
7.744977419354829e-3 3.221471935483871e-2 3.6804376965514547e2 3.6804376965514547e2
7.744977419354829e-3 3.4790112903225805e-2 3.665791376803502e2 3.665791376803502e2
7.744977419354829e-3 3.73655064516129e-2 3.6761481869438984e2 3.6761481869438984e2
7.744977419354829e-3 3.99409e-2 3.7045969728331494e2 3.7045969728331494e2

1.2899129032258053e-2 -3.98963e-2 3.6077916383209896e2 3.6077916383209896e2
1.2899129032258053e-2 -3.732090645161291e-2 3.580748865665076e2 3.580748865665076e2
1.2899129032258053e-2 -3.4745512903225806e-2 3.5477365304678125e2 3.5477365304678125e2
1.2899129032258053e-2 -3.217011935483871e-2 3.547325517884394e2 3.547325517884394e2
1.2899129032258053e-2 -2.9594725806451616e-2 3.5237380912213973e2 3.5237380912213973e2
1.2899129032258053e-2 -2.701933225806452e-2 3.492669901198007e2 3.492669901198007e2
1.2899129032258053e-2 -2.4443938709677423e-2 3.5546448926130427e2 3.5546448926130427e2
1.2899129032258053e-2 -2.1868545161290324e-2 3.555702137350322e2 3.555702137350322e2
1.2899129032258053e-2 -1.929315161290323e-2 3.546493331741695e2 3.546493331741695e2
1.2899129032258053e-2 -1.6717758064516135e-2 3.5804985536772597e2 3.5804985536772597e2
1.2899129032258053e-2 -1.4142364516129036e-2 3.5961498344345756e2 3.5961498344345756e2
1.2899129032258053e-2 -1.1566970967741938e-2 3.6433569933192956e2 3.6433569933192956e2
1.2899129032258053e-2 -8.991577419354843e-3 3.615302436148818e2 3.615302436148818e2
1.2899129032258053e-2 -6.416183870967748e-3 3.59531677483193e2 3.59531677483193e2
1.2899129032258053e-2 -3.8407903225806464e-3 3.587009116345338e2 3.587009116345338e2
1.2899129032258053e-2 -1.2653967741935515e-3 3.5604393154917045e2 3.5604393154917045e2
1.2899129032258053e-2 1.3099967741935434e-3 3.572473603969716e2 3.572473603969716e2
1.2899129032258053e-2 3.8853903225806383e-3 3.6206294924627207e2 3.6206294924627207e2
1.2899129032258053e-2 6.460783870967733e-3 3.65295776584759e2 3.65295776584759e2
1.2899129032258053e-2 9.036177419354835e-3 3.5665305849770755e2 3.5665305849770755e2
1.2899129032258053e-2 1.161157096774193e-2 3.390687991629123e2 3.390687991629123e2
1.2899129032258053e-2 1.4186964516129025e-2 3.517776608247196e2 3.517776608247196e2
1.2899129032258053e-2 1.6762358064516127e-2 3.608637047153561e2 3.608637047153561e2
1.2899129032258053e-2 1.933775161290322e-2 3.692939014364237e2 3.692939014364237e2
1.2899129032258053e-2 2.1913145161290316e-2 3.7058912722863715e2 3.7058912722863715e2
1.2899129032258053e-2 2.448853870967741e-2 3.7089975930055954e2 3.7089975930055954e2
1.2899129032258053e-2 2.7063932258064506e-2 3.669137793377464e2 3.669137793377464e2
1.2899129032258053e-2 2.96393258064516e-2 3.6837178921656135e2 3.6837178921656135e2
1.2899129032258053e-2 3.221471935483871e-2 3.679209443716773e2 3.679209443716773e2
1.2899129032258053e-2 3.4790112903225805e-2 3.67796723401379e2 3.67796723401379e2
1.2899129032258053e-2 3.73655064516129e-2 3.6974158827351386e2 3.6974158827351386e2
1.2899129032258053e-2 3.99409e-2 3.71e2 3.71e2

1.8053280645161277e-2 -3.98963e-2 3.6017209515404596e2 3.6017209515404596e2
1.8053280645161277e-2 -3.732090645161291e-2 3.577709651168588e2 3.577709651168588e2
1.8053280645161277e-2 -3.4745512903225806e-2 3.580673149324525e2 3.580673149324525e2
1.8053280645161277e-2 -3.217011935483871e-2 3.5275257509604967e2 3.5275257509604967e2
1.8053280645161277e-2 -2.9594725806451616e-2 3.498746564896613e2 3.498746564896613e2
1.8053280645161277e-2 -2.701933225806452e-2 3.522967251406542e2 3.522967251406542e2
1.8053280645161277e-2 -2.4443938709677423e-2 3.586438910276106e2 3.586438910276106e2
1.8053280645161277e-2 -2.1868545161290324e-2 3.624684118835091e2 3.624684118835091e2
1.8053280645161277e-2 -1.929315161290323e-2 3.602864212789189e2 3.602864212789189e2
1.8053280645161277e-2 -1.6717758064516135e-2 3.608967930007886e2 3.608967930007886e2
1.8053280645161277e-2 -1.4142364516129036e-2 3.605464503317565e2 3.605464503317565e2
1.8053280645161277e-2 -1.1566970967741938e-2 3.6004969567631724e2 3.6004969567631724e2
1.8053280645161277e-2 -8.991577419354843e-3 3.601707252012519e2 3.601707252012519e2
1.8053280645161277e-2 -6.416183870967748e-3 3.6381878375549735e2 3.6381878375549735e2
1.8053280645161277e-2 -3.8407903225806464e-3 3.639353348515383e2 3.639353348515383e2
1.8053280645161277e-2 -1.2653967741935515e-3 3.574589482555322e2 3.574589482555322e2
1.8053280645161277e-2 1.3099967741935434e-3 3.5498381272230813e2 3.5498381272230813e2
1.8053280645161277e-2 3.8853903225806383e-3 3.548673660375769e2 3.548673660375769e2
1.8053280645161277e-2 6.460783870967733e-3 3.6542910700710576e2 3.6542910700710576e2
1.8053280645161277e-2 9.036177419354835e-3 3.610174501117706e2 3.610174501117706e2
1.8053280645161277e-2 1.161157096774193e-2 3.480111174953303e2 3.480111174953303e2
1.8053280645161277e-2 1.4186964516129025e-2 3.5274431259992025e2 3.5274431259992025e2
1.8053280645161277e-2 1.6762358064516127e-2 3.605843528093973e2 3.605843528093973e2
1.8053280645161277e-2 1.933775161290322e-2 3.700969458464092e2 3.700969458464092e2
1.8053280645161277e-2 2.1913145161290316e-2 3.7076786664586245e2 3.7076786664586245e2
1.8053280645161277e-2 2.448853870967741e-2 3.68617755637192e2 3.68617755637192e2
1.8053280645161277e-2 2.7063932258064506e-2 3.688074568393481e2 3.688074568393481e2
1.8053280645161277e-2 2.96393258064516e-2 3.6965594401186956e2 3.6965594401186956e2
1.8053280645161277e-2 3.221471935483871e-2 3.694116340637132e2 3.694116340637132e2
1.8053280645161277e-2 3.4790112903225805e-2 3.702567548616688e2 3.702567548616688e2
1.8053280645161277e-2 3.73655064516129e-2 3.705039128580862e2 3.705039128580862e2
1.8053280645161277e-2 3.99409e-2 3.71e2 3.71e2

2.32074322580645e-2 -3.98963e-2 3.57876508735221e2 3.57876508735221e2
2.32074322580645e-2 -3.732090645161291e-2 3.586463239622216e2 3.586463239622216e2
2.32074322580645e-2 -3.4745512903225806e-2 3.5817251401080335e2 3.5817251401080335e2
2.32074322580645e-2 -3.217011935483871e-2 3.5393069879841653e2 3.5393069879841653e2
2.32074322580645e-2 -2.9594725806451616e-2 3.561524206492769e2 3.561524206492769e2
2.32074322580645e-2 -2.701933225806452e-2 3.5868722554015307e2 3.5868722554015307e2
2.32074322580645e-2 -2.4443938709677423e-2 3.6162465426401724e2 3.6162465426401724e2
2.32074322580645e-2 -2.1868545161290324e-2 3.6386587804473146e2 3.6386587804473146e2
2.32074322580645e-2 -1.929315161290323e-2 3.6492003363289103e2 3.6492003363289103e2
2.32074322580645e-2 -1.6717758064516135e-2 3.653564140615322e2 3.653564140615322e2
2.32074322580645e-2 -1.4142364516129036e-2 3.602824229588676e2 3.602824229588676e2
2.32074322580645e-2 -1.1566970967741938e-2 3.555577367910108e2 3.555577367910108e2
2.32074322580645e-2 -8.991577419354843e-3 3.590064921038092e2 3.590064921038092e2
2.32074322580645e-2 -6.416183870967748e-3 3.618218809297858e2 3.618218809297858e2
2.32074322580645e-2 -3.8407903225806464e-3 3.573492823303142e2 3.573492823303142e2
2.32074322580645e-2 -1.2653967741935515e-3 3.5275190701455216e2 3.5275190701455216e2
2.32074322580645e-2 1.3099967741935434e-3 3.49793486504812e2 3.49793486504812e2
2.32074322580645e-2 3.8853903225806383e-3 3.5596226823140955e2 3.5596226823140955e2
2.32074322580645e-2 6.460783870967733e-3 3.559465970220874e2 3.559465970220874e2
2.32074322580645e-2 9.036177419354835e-3 3.505097746694424e2 3.505097746694424e2
2.32074322580645e-2 1.161157096774193e-2 3.528662403419138e2 3.528662403419138e2
2.32074322580645e-2 1.4186964516129025e-2 3.624413458029416e2 3.624413458029416e2
2.32074322580645e-2 1.6762358064516127e-2 3.659819731963101e2 3.659819731963101e2
2.32074322580645e-2 1.933775161290322e-2 3.703143454245448e2 3.703143454245448e2
2.32074322580645e-2 2.1913145161290316e-2 3.6864402349270154e2 3.6864402349270154e2
2.32074322580645e-2 2.448853870967741e-2 3.683030671753303e2 3.683030671753303e2
2.32074322580645e-2 2.7063932258064506e-2 3.690626641616641e2 3.690626641616641e2
2.32074322580645e-2 2.96393258064516e-2 3.700996339551536e2 3.700996339551536e2
2.32074322580645e-2 3.221471935483871e-2 3.7099999999999994e2 3.7099999999999994e2
2.32074322580645e-2 3.4790112903225805e-2 3.7026518460119127e2 3.7026518460119127e2
2.32074322580645e-2 3.73655064516129e-2 3.690936436307724e2 3.690936436307724e2
2.32074322580645e-2 3.99409e-2 3.671968859962309e2 3.671968859962309e2

2.8361583870967738e-2 -3.98963e-2 3.5734742165683105e2 3.5734742165683105e2
2.8361583870967738e-2 -3.732090645161291e-2 3.5710188714948447e2 3.5710188714948447e2
2.8361583870967738e-2 -3.4745512903225806e-2 3.571029083318211e2 3.571029083318211e2
2.8361583870967738e-2 -3.217011935483871e-2 3.524762459041327e2 3.524762459041327e2
2.8361583870967738e-2 -2.9594725806451616e-2 3.604046132203788e2 3.604046132203788e2
2.8361583870967738e-2 -2.701933225806452e-2 3.6153736505492066e2 3.6153736505492066e2
2.8361583870967738e-2 -2.4443938709677423e-2 3.6408307023246647e2 3.6408307023246647e2
2.8361583870967738e-2 -2.1868545161290324e-2 3.645269647409955e2 3.645269647409955e2
2.8361583870967738e-2 -1.929315161290323e-2 3.650476643574828e2 3.650476643574828e2
2.8361583870967738e-2 -1.6717758064516135e-2 3.658613991627161e2 3.658613991627161e2
2.8361583870967738e-2 -1.4142364516129036e-2 3.607647839615758e2 3.607647839615758e2
2.8361583870967738e-2 -1.1566970967741938e-2 3.6051797493269277e2 3.6051797493269277e2
2.8361583870967738e-2 -8.991577419354843e-3 3.638594284180916e2 3.638594284180916e2
2.8361583870967738e-2 -6.416183870967748e-3 3.581211892713915e2 3.581211892713915e2
2.8361583870967738e-2 -3.8407903225806464e-3 3.561038229213823e2 3.561038229213823e2
2.8361583870967738e-2 -1.2653967741935515e-3 3.5768568578661586e2 3.5768568578661586e2
2.8361583870967738e-2 1.3099967741935434e-3 3.638919843397372e2 3.638919843397372e2
2.8361583870967738e-2 3.8853903225806383e-3 3.549934587615391e2 3.549934587615391e2
2.8361583870967738e-2 6.460783870967733e-3 3.4957956264804244e2 3.4957956264804244e2
2.8361583870967738e-2 9.036177419354835e-3 3.518073396550412e2 3.518073396550412e2
2.8361583870967738e-2 1.161157096774193e-2 3.533305057507373e2 3.533305057507373e2
2.8361583870967738e-2 1.4186964516129025e-2 3.6090514841892895e2 3.6090514841892895e2
2.8361583870967738e-2 1.6762358064516127e-2 3.6639989901384655e2 3.6639989901384655e2
2.8361583870967738e-2 1.933775161290322e-2 3.6818690178982854e2 3.6818690178982854e2
2.8361583870967738e-2 2.1913145161290316e-2 3.6860168136508787e2 3.6860168136508787e2
2.8361583870967738e-2 2.448853870967741e-2 3.706912086489642e2 3.706912086489642e2
2.8361583870967738e-2 2.7063932258064506e-2 3.71e2 3.71e2
2.8361583870967738e-2 2.96393258064516e-2 3.6804651579771945e2 3.6804651579771945e2
2.8361583870967738e-2 3.221471935483871e-2 3.691548145557687e2 3.691548145557687e2
2.8361583870967738e-2 3.4790112903225805e-2 3.682824014817076e2 3.682824014817076e2
2.8361583870967738e-2 3.73655064516129e-2 3.668939280108118e2 3.668939280108118e2
2.8361583870967738e-2 3.99409e-2 3.68160125612756e2 3.68160125612756e2

3.351573548387096e-2 -3.98963e-2 3.5343077694376905e2 3.5343077694376905e2
3.351573548387096e-2 -3.732090645161291e-2 3.5166008162682346e2 3.5166008162682346e2
3.351573548387096e-2 -3.4745512903225806e-2 3.5031492090778846e2 3.5031492090778846e2
3.351573548387096e-2 -3.217011935483871e-2 3.4699939181537604e2 3.4699939181537604e2
3.351573548387096e-2 -2.9594725806451616e-2 3.5002442468140333e2 3.5002442468140333e2
3.351573548387096e-2 -2.701933225806452e-2 3.5135492079613573e2 3.5135492079613573e2
3.351573548387096e-2 -2.4443938709677423e-2 3.58193358267084e2 3.58193358267084e2
3.351573548387096e-2 -2.1868545161290324e-2 3.5992737896872023e2 3.5992737896872023e2
3.351573548387096e-2 -1.929315161290323e-2 3.606942229445701e2 3.606942229445701e2
3.351573548387096e-2 -1.6717758064516135e-2 3.6146877496002367e2 3.6146877496002367e2
3.351573548387096e-2 -1.4142364516129036e-2 3.611363488104891e2 3.611363488104891e2
3.351573548387096e-2 -1.1566970967741938e-2 3.6227227171946924e2 3.6227227171946924e2
3.351573548387096e-2 -8.991577419354843e-3 3.623379652643375e2 3.623379652643375e2
3.351573548387096e-2 -6.416183870967748e-3 3.554871811428693e2 3.554871811428693e2
3.351573548387096e-2 -3.8407903225806464e-3 3.5653450856803545e2 3.5653450856803545e2
3.351573548387096e-2 -1.2653967741935515e-3 3.5898674988346454e2 3.5898674988346454e2
3.351573548387096e-2 1.3099967741935434e-3 3.6640244114606196e2 3.6640244114606196e2
3.351573548387096e-2 3.8853903225806383e-3 3.51289016746011e2 3.51289016746011e2
3.351573548387096e-2 6.460783870967733e-3 3.400754156007083e2 3.400754156007083e2
3.351573548387096e-2 9.036177419354835e-3 3.4406654103795717e2 3.4406654103795717e2
3.351573548387096e-2 1.161157096774193e-2 3.589587351487541e2 3.589587351487541e2
3.351573548387096e-2 1.4186964516129025e-2 3.695446522772125e2 3.695446522772125e2
3.351573548387096e-2 1.6762358064516127e-2 3.6868301208542704e2 3.6868301208542704e2
3.351573548387096e-2 1.933775161290322e-2 3.6961785464511183e2 3.6961785464511183e2
3.351573548387096e-2 2.1913145161290316e-2 3.697128803981277e2 3.697128803981277e2
3.351573548387096e-2 2.448853870967741e-2 3.706762760260566e2 3.706762760260566e2
3.351573548387096e-2 2.7063932258064506e-2 3.71e2 3.71e2
3.351573548387096e-2 2.96393258064516e-2 3.6835366864420354e2 3.6835366864420354e2
3.351573548387096e-2 3.221471935483871e-2 3.647784208011421e2 3.647784208011421e2
3.351573548387096e-2 3.4790112903225805e-2 3.598600011609836e2 3.598600011609836e2
3.351573548387096e-2 3.73655064516129e-2 3.597573861753322e2 3.597573861753322e2
3.351573548387096e-2 3.99409e-2 3.632173472949288e2 3.632173472949288e2

3.8669887096774186e-2 -3.98963e-2 3.5233941605857245e2 3.5233941605857245e2
3.8669887096774186e-2 -3.732090645161291e-2 3.5487018496527867e2 3.5487018496527867e2
3.8669887096774186e-2 -3.4745512903225806e-2 3.5125559168912446e2 3.5125559168912446e2
3.8669887096774186e-2 -3.217011935483871e-2 3.4521567263490346e2 3.4521567263490346e2
3.8669887096774186e-2 -2.9594725806451616e-2 3.46362763436543e2 3.46362763436543e2
3.8669887096774186e-2 -2.701933225806452e-2 3.494676647087063e2 3.494676647087063e2
3.8669887096774186e-2 -2.4443938709677423e-2 3.540208674760001e2 3.540208674760001e2
3.8669887096774186e-2 -2.1868545161290324e-2 3.5724151758870903e2 3.5724151758870903e2
3.8669887096774186e-2 -1.929315161290323e-2 3.5572448402442114e2 3.5572448402442114e2
3.8669887096774186e-2 -1.6717758064516135e-2 3.5891507170055695e2 3.5891507170055695e2
3.8669887096774186e-2 -1.4142364516129036e-2 3.6289555393712993e2 3.6289555393712993e2
3.8669887096774186e-2 -1.1566970967741938e-2 3.604955632737674e2 3.604955632737674e2
3.8669887096774186e-2 -8.991577419354843e-3 3.553581308946679e2 3.553581308946679e2
3.8669887096774186e-2 -6.416183870967748e-3 3.530788291753048e2 3.530788291753048e2
3.8669887096774186e-2 -3.8407903225806464e-3 3.5694900788166433e2 3.5694900788166433e2
3.8669887096774186e-2 -1.2653967741935515e-3 3.605302567754184e2 3.605302567754184e2
3.8669887096774186e-2 1.3099967741935434e-3 3.582680444679265e2 3.582680444679265e2
3.8669887096774186e-2 3.8853903225806383e-3 3.5122339352284735e2 3.5122339352284735e2
3.8669887096774186e-2 6.460783870967733e-3 3.517029989931612e2 3.517029989931612e2
3.8669887096774186e-2 9.036177419354835e-3 3.5922400452774025e2 3.5922400452774025e2
3.8669887096774186e-2 1.161157096774193e-2 3.59928364981579e2 3.59928364981579e2
3.8669887096774186e-2 1.4186964516129025e-2 3.6693295263686883e2 3.6693295263686883e2
3.8669887096774186e-2 1.6762358064516127e-2 3.70135963634973e2 3.70135963634973e2
3.8669887096774186e-2 1.933775161290322e-2 3.697511599992881e2 3.697511599992881e2
3.8669887096774186e-2 2.1913145161290316e-2 3.71e2 3.71e2
3.8669887096774186e-2 2.448853870967741e-2 3.695475575911601e2 3.695475575911601e2
3.8669887096774186e-2 2.7063932258064506e-2 3.666160177332364e2 3.666160177332364e2
3.8669887096774186e-2 2.96393258064516e-2 3.6226003820737736e2 3.6226003820737736e2
3.8669887096774186e-2 3.221471935483871e-2 3.582031536700044e2 3.582031536700044e2
3.8669887096774186e-2 3.4790112903225805e-2 3.560186820660277e2 3.560186820660277e2
3.8669887096774186e-2 3.73655064516129e-2 3.5984551579897663e2 3.5984551579897663e2
3.8669887096774186e-2 3.99409e-2 3.646138744275092e2 3.646138744275092e2

4.382403870967741e-2 -3.98963e-2 3.525419528649673e2 3.525419528649673e2
4.382403870967741e-2 -3.732090645161291e-2 3.562058092697782e2 3.562058092697782e2
4.382403870967741e-2 -3.4745512903225806e-2 3.5202123288965026e2 3.5202123288965026e2
4.382403870967741e-2 -3.217011935483871e-2 3.478052796805171e2 3.478052796805171e2
4.382403870967741e-2 -2.9594725806451616e-2 3.488387933375181e2 3.488387933375181e2
4.382403870967741e-2 -2.701933225806452e-2 3.5395459547013496e2 3.5395459547013496e2
4.382403870967741e-2 -2.4443938709677423e-2 3.576603956017845e2 3.576603956017845e2
4.382403870967741e-2 -2.1868545161290324e-2 3.5826170258455335e2 3.5826170258455335e2
4.382403870967741e-2 -1.929315161290323e-2 3.569537913741136e2 3.569537913741136e2
4.382403870967741e-2 -1.6717758064516135e-2 3.61199844977389e2 3.61199844977389e2
4.382403870967741e-2 -1.4142364516129036e-2 3.6426080301497615e2 3.6426080301497615e2
4.382403870967741e-2 -1.1566970967741938e-2 3.565489315404202e2 3.565489315404202e2
4.382403870967741e-2 -8.991577419354843e-3 3.5566361659090126e2 3.5566361659090126e2
4.382403870967741e-2 -6.416183870967748e-3 3.55140660455861e2 3.55140660455861e2
4.382403870967741e-2 -3.8407903225806464e-3 3.571458481439011e2 3.571458481439011e2
4.382403870967741e-2 -1.2653967741935515e-3 3.591691329587447e2 3.591691329587447e2
4.382403870967741e-2 1.3099967741935434e-3 3.571713023886033e2 3.571713023886033e2
4.382403870967741e-2 3.8853903225806383e-3 3.5668759662543334e2 3.5668759662543334e2
4.382403870967741e-2 6.460783870967733e-3 3.566894413527622e2 3.566894413527622e2
4.382403870967741e-2 9.036177419354835e-3 3.593277097637124e2 3.593277097637124e2
4.382403870967741e-2 1.161157096774193e-2 3.622314858833807e2 3.622314858833807e2
4.382403870967741e-2 1.4186964516129025e-2 3.675541570196889e2 3.675541570196889e2
4.382403870967741e-2 1.6762358064516127e-2 3.71e2 3.71e2
4.382403870967741e-2 1.933775161290322e-2 3.686450112885025e2 3.686450112885025e2
4.382403870967741e-2 2.1913145161290316e-2 3.676362381122204e2 3.676362381122204e2
4.382403870967741e-2 2.448853870967741e-2 3.6362807878637085e2 3.6362807878637085e2
4.382403870967741e-2 2.7063932258064506e-2 3.5841638743822625e2 3.5841638743822625e2
4.382403870967741e-2 2.96393258064516e-2 3.525434723260907e2 3.525434723260907e2
4.382403870967741e-2 3.221471935483871e-2 3.4946253802124306e2 3.4946253802124306e2
4.382403870967741e-2 3.4790112903225805e-2 3.5006434720422186e2 3.5006434720422186e2
4.382403870967741e-2 3.73655064516129e-2 3.569131334564543e2 3.569131334564543e2
4.382403870967741e-2 3.99409e-2 3.623645826831889e2 3.623645826831889e2

4.897819032258065e-2 -3.98963e-2 3.4995631322884424e2 3.4995631322884424e2
4.897819032258065e-2 -3.732090645161291e-2 3.515120896726686e2 3.515120896726686e2
4.897819032258065e-2 -3.4745512903225806e-2 3.473965267215384e2 3.473965267215384e2
4.897819032258065e-2 -3.217011935483871e-2 3.4706155312906094e2 3.4706155312906094e2
4.897819032258065e-2 -2.9594725806451616e-2 3.532885607165864e2 3.532885607165864e2
4.897819032258065e-2 -2.701933225806452e-2 3.566857769101621e2 3.566857769101621e2
4.897819032258065e-2 -2.4443938709677423e-2 3.539459641218556e2 3.539459641218556e2
4.897819032258065e-2 -2.1868545161290324e-2 3.515736877610663e2 3.515736877610663e2
4.897819032258065e-2 -1.929315161290323e-2 3.5424754007236317e2 3.5424754007236317e2
4.897819032258065e-2 -1.6717758064516135e-2 3.588591029902788e2 3.588591029902788e2
4.897819032258065e-2 -1.4142364516129036e-2 3.57241648398926e2 3.57241648398926e2
4.897819032258065e-2 -1.1566970967741938e-2 3.5520565501696103e2 3.5520565501696103e2
4.897819032258065e-2 -8.991577419354843e-3 3.6015065150957224e2 3.6015065150957224e2
4.897819032258065e-2 -6.416183870967748e-3 3.6566608844008215e2 3.6566608844008215e2
4.897819032258065e-2 -3.8407903225806464e-3 3.653758265508605e2 3.653758265508605e2
4.897819032258065e-2 -1.2653967741935515e-3 3.5946758258275077e2 3.5946758258275077e2
4.897819032258065e-2 1.3099967741935434e-3 3.45621865866035e2 3.45621865866035e2
4.897819032258065e-2 3.8853903225806383e-3 3.5346580000848235e2 3.5346580000848235e2
4.897819032258065e-2 6.460783870967733e-3 3.5819780896839933e2 3.5819780896839933e2
4.897819032258065e-2 9.036177419354835e-3 3.606892452409132e2 3.606892452409132e2
4.897819032258065e-2 1.161157096774193e-2 3.6525996859565237e2 3.6525996859565237e2
4.897819032258065e-2 1.4186964516129025e-2 3.681930907142204e2 3.681930907142204e2
4.897819032258065e-2 1.6762358064516127e-2 3.71e2 3.71e2
4.897819032258065e-2 1.933775161290322e-2 3.6878789124114934e2 3.6878789124114934e2
4.897819032258065e-2 2.1913145161290316e-2 3.648753015340916e2 3.648753015340916e2
4.897819032258065e-2 2.448853870967741e-2 3.602161928613723e2 3.602161928613723e2
4.897819032258065e-2 2.7063932258064506e-2 3.556735850431194e2 3.556735850431194e2
4.897819032258065e-2 2.96393258064516e-2 3.5072261326442293e2 3.5072261326442293e2
4.897819032258065e-2 3.221471935483871e-2 3.483129332627508e2 3.483129332627508e2
4.897819032258065e-2 3.4790112903225805e-2 3.4868615867155165e2 3.4868615867155165e2
4.897819032258065e-2 3.73655064516129e-2 3.541761564711482e2 3.541761564711482e2
4.897819032258065e-2 3.99409e-2 3.5893117016866034e2 3.5893117016866034e2

5.413234193548387e-2 -3.98963e-2 3.502035152989849e2 3.502035152989849e2
5.413234193548387e-2 -3.732090645161291e-2 3.517588222869715e2 3.517588222869715e2
5.413234193548387e-2 -3.4745512903225806e-2 3.4781237036409215e2 3.4781237036409215e2
5.413234193548387e-2 -3.217011935483871e-2 3.4879950697416854e2 3.4879950697416854e2
5.413234193548387e-2 -2.9594725806451616e-2 3.511225108286898e2 3.511225108286898e2
5.413234193548387e-2 -2.701933225806452e-2 3.5534876941862365e2 3.5534876941862365e2
5.413234193548387e-2 -2.4443938709677423e-2 3.535747555584961e2 3.535747555584961e2
5.413234193548387e-2 -2.1868545161290324e-2 3.5033535050426013e2 3.5033535050426013e2
5.413234193548387e-2 -1.929315161290323e-2 3.507510327499402e2 3.507510327499402e2
5.413234193548387e-2 -1.6717758064516135e-2 3.52464590652562e2 3.52464590652562e2
5.413234193548387e-2 -1.4142364516129036e-2 3.552017308338542e2 3.552017308338542e2
5.413234193548387e-2 -1.1566970967741938e-2 3.598598936044894e2 3.598598936044894e2
5.413234193548387e-2 -8.991577419354843e-3 3.6350221259200265e2 3.6350221259200265e2
5.413234193548387e-2 -6.416183870967748e-3 3.672869318270738e2 3.672869318270738e2
5.413234193548387e-2 -3.8407903225806464e-3 3.7100000000000006e2 3.7100000000000006e2
5.413234193548387e-2 -1.2653967741935515e-3 3.665720897222668e2 3.665720897222668e2
5.413234193548387e-2 1.3099967741935434e-3 3.487416397420233e2 3.487416397420233e2
5.413234193548387e-2 3.8853903225806383e-3 3.518636014086092e2 3.518636014086092e2
5.413234193548387e-2 6.460783870967733e-3 3.5329842552469955e2 3.5329842552469955e2
5.413234193548387e-2 9.036177419354835e-3 3.6297327978696967e2 3.6297327978696967e2
5.413234193548387e-2 1.161157096774193e-2 3.6614104159069825e2 3.6614104159069825e2
5.413234193548387e-2 1.4186964516129025e-2 3.703248398296949e2 3.703248398296949e2
5.413234193548387e-2 1.6762358064516127e-2 3.7091900280975267e2 3.7091900280975267e2
5.413234193548387e-2 1.933775161290322e-2 3.6732356681714384e2 3.6732356681714384e2
5.413234193548387e-2 2.1913145161290316e-2 3.6354677182520834e2 3.6354677182520834e2
5.413234193548387e-2 2.448853870967741e-2 3.581604411396595e2 3.581604411396595e2
5.413234193548387e-2 2.7063932258064506e-2 3.5342441282853474e2 3.5342441282853474e2
5.413234193548387e-2 2.96393258064516e-2 3.5008588730609813e2 3.5008588730609813e2
5.413234193548387e-2 3.221471935483871e-2 3.48567143276587e2 3.48567143276587e2
5.413234193548387e-2 3.4790112903225805e-2 3.4681415172906935e2 3.4681415172906935e2
5.413234193548387e-2 3.73655064516129e-2 3.5215104464908717e2 3.5215104464908717e2
5.413234193548387e-2 3.99409e-2 3.5895964278854103e2 3.5895964278854103e2

5.9286493548387095e-2 -3.98963e-2 3.4792768252315136e2 3.4792768252315136e2
5.9286493548387095e-2 -3.732090645161291e-2 3.5083317054659915e2 3.5083317054659915e2
5.9286493548387095e-2 -3.4745512903225806e-2 3.496425156487317e2 3.496425156487317e2
5.9286493548387095e-2 -3.217011935483871e-2 3.488445622179301e2 3.488445622179301e2
5.9286493548387095e-2 -2.9594725806451616e-2 3.4922454488096815e2 3.4922454488096815e2
5.9286493548387095e-2 -2.701933225806452e-2 3.502203629888373e2 3.502203629888373e2
5.9286493548387095e-2 -2.4443938709677423e-2 3.5067178114494834e2 3.5067178114494834e2
5.9286493548387095e-2 -2.1868545161290324e-2 3.4958421128095983e2 3.4958421128095983e2
5.9286493548387095e-2 -1.929315161290323e-2 3.488668720673259e2 3.488668720673259e2
5.9286493548387095e-2 -1.6717758064516135e-2 3.490824747994005e2 3.490824747994005e2
5.9286493548387095e-2 -1.4142364516129036e-2 3.4829570240007877e2 3.4829570240007877e2
5.9286493548387095e-2 -1.1566970967741938e-2 3.4988517824065684e2 3.4988517824065684e2
5.9286493548387095e-2 -8.991577419354843e-3 3.568328008356179e2 3.568328008356179e2
5.9286493548387095e-2 -6.416183870967748e-3 3.5708343637333434e2 3.5708343637333434e2
5.9286493548387095e-2 -3.8407903225806464e-3 3.536592144258767e2 3.536592144258767e2
5.9286493548387095e-2 -1.2653967741935515e-3 3.586517185254332e2 3.586517185254332e2
5.9286493548387095e-2 1.3099967741935434e-3 3.5022890297599446e2 3.5022890297599446e2
5.9286493548387095e-2 3.8853903225806383e-3 3.4970784135792604e2 3.4970784135792604e2
5.9286493548387095e-2 6.460783870967733e-3 3.617087277371494e2 3.617087277371494e2
5.9286493548387095e-2 9.036177419354835e-3 3.6707695866032907e2 3.6707695866032907e2
5.9286493548387095e-2 1.161157096774193e-2 3.6690682078979296e2 3.6690682078979296e2
5.9286493548387095e-2 1.4186964516129025e-2 3.71e2 3.71e2
5.9286493548387095e-2 1.6762358064516127e-2 3.67133419084057e2 3.67133419084057e2
5.9286493548387095e-2 1.933775161290322e-2 3.5969173179687976e2 3.5969173179687976e2
5.9286493548387095e-2 2.1913145161290316e-2 3.553490224817437e2 3.553490224817437e2
5.9286493548387095e-2 2.448853870967741e-2 3.516166051958836e2 3.516166051958836e2
5.9286493548387095e-2 2.7063932258064506e-2 3.486900434108878e2 3.486900434108878e2
5.9286493548387095e-2 2.96393258064516e-2 3.46285975311911e2 3.46285975311911e2
5.9286493548387095e-2 3.221471935483871e-2 3.47115057767924e2 3.47115057767924e2
5.9286493548387095e-2 3.4790112903225805e-2 3.454433921709773e2 3.454433921709773e2
5.9286493548387095e-2 3.73655064516129e-2 3.4736972178363266e2 3.4736972178363266e2
5.9286493548387095e-2 3.99409e-2 3.527399973226679e2 3.527399973226679e2

6.444064516129032e-2 -3.98963e-2 3.450805333490984e2 3.450805333490984e2
6.444064516129032e-2 -3.732090645161291e-2 3.4500336593336556e2 3.4500336593336556e2
6.444064516129032e-2 -3.4745512903225806e-2 3.4567559102921666e2 3.4567559102921666e2
6.444064516129032e-2 -3.217011935483871e-2 3.4961708078152424e2 3.4961708078152424e2
6.444064516129032e-2 -2.9594725806451616e-2 3.524086370882829e2 3.524086370882829e2
6.444064516129032e-2 -2.701933225806452e-2 3.5017903124117845e2 3.5017903124117845e2
6.444064516129032e-2 -2.4443938709677423e-2 3.487905139452176e2 3.487905139452176e2
6.444064516129032e-2 -2.1868545161290324e-2 3.513107287866125e2 3.513107287866125e2
6.444064516129032e-2 -1.929315161290323e-2 3.4859668759827724e2 3.4859668759827724e2
6.444064516129032e-2 -1.6717758064516135e-2 3.4830769379385407e2 3.4830769379385407e2
6.444064516129032e-2 -1.4142364516129036e-2 3.4600077855514706e2 3.4600077855514706e2
6.444064516129032e-2 -1.1566970967741938e-2 3.477089950116865e2 3.477089950116865e2
6.444064516129032e-2 -8.991577419354843e-3 3.5500523993892784e2 3.5500523993892784e2
6.444064516129032e-2 -6.416183870967748e-3 3.5050964178077953e2 3.5050964178077953e2
6.444064516129032e-2 -3.8407903225806464e-3 3.507083884533568e2 3.507083884533568e2
6.444064516129032e-2 -1.2653967741935515e-3 3.608627076556903e2 3.608627076556903e2
6.444064516129032e-2 1.3099967741935434e-3 3.591310417905218e2 3.591310417905218e2
6.444064516129032e-2 3.8853903225806383e-3 3.6413878858895873e2 3.6413878858895873e2
6.444064516129032e-2 6.460783870967733e-3 3.7099999999999994e2 3.7099999999999994e2
6.444064516129032e-2 9.036177419354835e-3 3.6742912555552573e2 3.6742912555552573e2
6.444064516129032e-2 1.161157096774193e-2 3.6332523902523076e2 3.6332523902523076e2
6.444064516129032e-2 1.4186964516129025e-2 3.6036017384988463e2 3.6036017384988463e2
6.444064516129032e-2 1.6762358064516127e-2 3.5873416946647353e2 3.5873416946647353e2
6.444064516129032e-2 1.933775161290322e-2 3.529401451561706e2 3.529401451561706e2
6.444064516129032e-2 2.1913145161290316e-2 3.4572009341479736e2 3.4572009341479736e2
6.444064516129032e-2 2.448853870967741e-2 3.450749107295996e2 3.450749107295996e2
6.444064516129032e-2 2.7063932258064506e-2 3.490877986662179e2 3.490877986662179e2
6.444064516129032e-2 2.96393258064516e-2 3.460818286124493e2 3.460818286124493e2
6.444064516129032e-2 3.221471935483871e-2 3.4332389012645586e2 3.4332389012645586e2
6.444064516129032e-2 3.4790112903225805e-2 3.441681308173846e2 3.441681308173846e2
6.444064516129032e-2 3.73655064516129e-2 3.4763122295603847e2 3.4763122295603847e2
6.444064516129032e-2 3.99409e-2 3.509982668215365e2 3.509982668215365e2

6.959479677419354e-2 -3.98963e-2 3.468785643805761e2 3.468785643805761e2
6.959479677419354e-2 -3.732090645161291e-2 3.4907044689258265e2 3.4907044689258265e2
6.959479677419354e-2 -3.4745512903225806e-2 3.4995695960770604e2 3.4995695960770604e2
6.959479677419354e-2 -3.217011935483871e-2 3.510528704137894e2 3.510528704137894e2
6.959479677419354e-2 -2.9594725806451616e-2 3.54529202707049e2 3.54529202707049e2
6.959479677419354e-2 -2.701933225806452e-2 3.557714013741631e2 3.557714013741631e2
6.959479677419354e-2 -2.4443938709677423e-2 3.5567665302542355e2 3.5567665302542355e2
6.959479677419354e-2 -2.1868545161290324e-2 3.5290990854693393e2 3.5290990854693393e2
6.959479677419354e-2 -1.929315161290323e-2 3.4948621530787455e2 3.4948621530787455e2
6.959479677419354e-2 -1.6717758064516135e-2 3.5397606148844915e2 3.5397606148844915e2
6.959479677419354e-2 -1.4142364516129036e-2 3.510446743563349e2 3.510446743563349e2
6.959479677419354e-2 -1.1566970967741938e-2 3.487552071798219e2 3.487552071798219e2
6.959479677419354e-2 -8.991577419354843e-3 3.585977301837381e2 3.585977301837381e2
6.959479677419354e-2 -6.416183870967748e-3 3.672653219661101e2 3.672653219661101e2
6.959479677419354e-2 -3.8407903225806464e-3 3.6687454247174406e2 3.6687454247174406e2
6.959479677419354e-2 -1.2653967741935515e-3 3.6421866556364427e2 3.6421866556364427e2
6.959479677419354e-2 1.3099967741935434e-3 3.6331298001637884e2 3.6331298001637884e2
6.959479677419354e-2 3.8853903225806383e-3 3.6477913686158763e2 3.6477913686158763e2
6.959479677419354e-2 6.460783870967733e-3 3.71e2 3.71e2
6.959479677419354e-2 9.036177419354835e-3 3.701022489564896e2 3.701022489564896e2
6.959479677419354e-2 1.161157096774193e-2 3.6785627110446023e2 3.6785627110446023e2
6.959479677419354e-2 1.4186964516129025e-2 3.629504320033136e2 3.629504320033136e2
6.959479677419354e-2 1.6762358064516127e-2 3.5913368790547855e2 3.5913368790547855e2
6.959479677419354e-2 1.933775161290322e-2 3.534369625856777e2 3.534369625856777e2
6.959479677419354e-2 2.1913145161290316e-2 3.442425336466651e2 3.442425336466651e2
6.959479677419354e-2 2.448853870967741e-2 3.445172745861941e2 3.445172745861941e2
6.959479677419354e-2 2.7063932258064506e-2 3.5076810448349767e2 3.5076810448349767e2
6.959479677419354e-2 2.96393258064516e-2 3.490244683179764e2 3.490244683179764e2
6.959479677419354e-2 3.221471935483871e-2 3.425095522017102e2 3.425095522017102e2
6.959479677419354e-2 3.4790112903225805e-2 3.4203153306808986e2 3.4203153306808986e2
6.959479677419354e-2 3.73655064516129e-2 3.4691306299565457e2 3.4691306299565457e2
6.959479677419354e-2 3.99409e-2 3.532607781814689e2 3.532607781814689e2

7.474894838709677e-2 -3.98963e-2 3.4017869143122584e2 3.4017869143122584e2
7.474894838709677e-2 -3.732090645161291e-2 3.448404121170831e2 3.448404121170831e2
7.474894838709677e-2 -3.4745512903225806e-2 3.4312337395662524e2 3.4312337395662524e2
7.474894838709677e-2 -3.217011935483871e-2 3.439280870058693e2 3.439280870058693e2
7.474894838709677e-2 -2.9594725806451616e-2 3.485246452147271e2 3.485246452147271e2
7.474894838709677e-2 -2.701933225806452e-2 3.458735194036908e2 3.458735194036908e2
7.474894838709677e-2 -2.4443938709677423e-2 3.4425475884715223e2 3.4425475884715223e2
7.474894838709677e-2 -2.1868545161290324e-2 3.441729145727851e2 3.441729145727851e2
7.474894838709677e-2 -1.929315161290323e-2 3.4337388435198096e2 3.4337388435198096e2
7.474894838709677e-2 -1.6717758064516135e-2 3.484464696038842e2 3.484464696038842e2
7.474894838709677e-2 -1.4142364516129036e-2 3.5553120351689313e2 3.5553120351689313e2
7.474894838709677e-2 -1.1566970967741938e-2 3.4587389972435705e2 3.4587389972435705e2
7.474894838709677e-2 -8.991577419354843e-3 3.5481455476587934e2 3.5481455476587934e2
7.474894838709677e-2 -6.416183870967748e-3 3.676771618080995e2 3.676771618080995e2
7.474894838709677e-2 -3.8407903225806464e-3 3.71e2 3.71e2
7.474894838709677e-2 -1.2653967741935515e-3 3.660277093258581e2 3.660277093258581e2
7.474894838709677e-2 1.3099967741935434e-3 3.619854074100445e2 3.619854074100445e2
7.474894838709677e-2 3.8853903225806383e-3 3.583924871487797e2 3.583924871487797e2
7.474894838709677e-2 6.460783870967733e-3 3.609653340678102e2 3.609653340678102e2
7.474894838709677e-2 9.036177419354835e-3 3.653304955298335e2 3.653304955298335e2
7.474894838709677e-2 1.161157096774193e-2 3.5987145245773957e2 3.5987145245773957e2
7.474894838709677e-2 1.4186964516129025e-2 3.5175663511308426e2 3.5175663511308426e2
7.474894838709677e-2 1.6762358064516127e-2 3.474508463424637e2 3.474508463424637e2
7.474894838709677e-2 1.933775161290322e-2 3.5208515795319863e2 3.5208515795319863e2
7.474894838709677e-2 2.1913145161290316e-2 3.4867259834058854e2 3.4867259834058854e2
7.474894838709677e-2 2.448853870967741e-2 3.428143538979218e2 3.428143538979218e2
7.474894838709677e-2 2.7063932258064506e-2 3.428387193088773e2 3.428387193088773e2
7.474894838709677e-2 2.96393258064516e-2 3.4256659397380724e2 3.4256659397380724e2
7.474894838709677e-2 3.221471935483871e-2 3.4107340720961264e2 3.4107340720961264e2
7.474894838709677e-2 3.4790112903225805e-2 3.4107764409295504e2 3.4107764409295504e2
7.474894838709677e-2 3.73655064516129e-2 3.43451488555643e2 3.43451488555643e2
7.474894838709677e-2 3.99409e-2 3.473113559288824e2 3.473113559288824e2

7.99031e-2 -3.98963e-2 3.4005077886909265e2 3.4005077886909265e2
7.99031e-2 -3.732090645161291e-2 3.428232560196103e2 3.428232560196103e2
7.99031e-2 -3.4745512903225806e-2 3.418430191621783e2 3.418430191621783e2
7.99031e-2 -3.217011935483871e-2 3.430566157215297e2 3.430566157215297e2
7.99031e-2 -2.9594725806451616e-2 3.422591525814966e2 3.422591525814966e2
7.99031e-2 -2.701933225806452e-2 3.404381576089201e2 3.404381576089201e2
7.99031e-2 -2.4443938709677423e-2 3.4094384758488286e2 3.4094384758488286e2
7.99031e-2 -2.1868545161290324e-2 3.424866150474743e2 3.424866150474743e2
7.99031e-2 -1.929315161290323e-2 3.4277887086353377e2 3.4277887086353377e2
7.99031e-2 -1.6717758064516135e-2 3.4649486539507893e2 3.4649486539507893e2
7.99031e-2 -1.4142364516129036e-2 3.5349563196620176e2 3.5349563196620176e2
7.99031e-2 -1.1566970967741938e-2 3.502215710052742e2 3.502215710052742e2
7.99031e-2 -8.991577419354843e-3 3.569416698129064e2 3.569416698129064e2
7.99031e-2 -6.416183870967748e-3 3.646138323034584e2 3.646138323034584e2
7.99031e-2 -3.8407903225806464e-3 3.690407251613596e2 3.690407251613596e2
7.99031e-2 -1.2653967741935515e-3 3.7100000000000006e2 3.7100000000000006e2
7.99031e-2 1.3099967741935434e-3 3.6606505472303627e2 3.6606505472303627e2
7.99031e-2 3.8853903225806383e-3 3.59264013852213e2 3.59264013852213e2
7.99031e-2 6.460783870967733e-3 3.575425856053532e2 3.575425856053532e2
7.99031e-2 9.036177419354835e-3 3.581343926295036e2 3.581343926295036e2
7.99031e-2 1.161157096774193e-2 3.530325209067626e2 3.530325209067626e2
7.99031e-2 1.4186964516129025e-2 3.452891374663432e2 3.452891374663432e2
7.99031e-2 1.6762358064516127e-2 3.4497971168446605e2 3.4497971168446605e2
7.99031e-2 1.933775161290322e-2 3.504657769710036e2 3.504657769710036e2
7.99031e-2 2.1913145161290316e-2 3.4997766790501726e2 3.4997766790501726e2
7.99031e-2 2.448853870967741e-2 3.4044153093783535e2 3.4044153093783535e2
7.99031e-2 2.7063932258064506e-2 3.378905698811934e2 3.378905698811934e2
7.99031e-2 2.96393258064516e-2 3.384237879911167e2 3.384237879911167e2
7.99031e-2 3.221471935483871e-2 3.3828140988156053e2 3.3828140988156053e2
7.99031e-2 3.4790112903225805e-2 3.394395618120494e2 3.394395618120494e2
7.99031e-2 3.73655064516129e-2 3.397006567499007e2 3.397006567499007e2
7.99031e-2 3.99409e-2 3.420051064863769e2 3.420051064863769e2

